AI and Exchange Rate Predictability

I revisit the exchange rate disconnect puzzle, first documented by Meese and Rogoff (1983), using generative artificial intelligence (AI) to forecast currency returns based on economic fundamentals. Using ChatGPT and DeepSeek, I analyze a comprehensive dataset of economic data releases for major currency pairs and measure the fundamental strength of each currency. These AI-powered fundamentals exhibit significant cross-sectional predictive power. A simple trading strategy that goes long currencies with strong fundamentals and short currencies with weak fundamentals generates a Sharpe ratio exceeding 0.7 per annum. The excess returns of this strategy remain significant after controlling for traditional currency factors. To mitigate concerns of look-ahead bias, I run multiple exercises to ensure that predictability stems from AI reasoning rather than memorization. Finally, I explore the potential sources of predictability and find evidence that the Taylor rule framework, generally used by central banks to set interest rates, is a key mechanism connecting exchange rates to economic fundamentals.

==> xtra/figures/Files/data/CS_strategy_sharpe_ratio_all_categories_vs_top_three.csv <==
lookback_period_number_of_months,all_categories_diff_strategy,selected_categories_diff_strategy
36,0.507851157,0.547609626
37,0.606806983,0.605774301
38,0.511467112,0.628250478
39,0.561430955,0.700993009
40,0.520566261,0.73966491
41,0.563068096,0.629864143
42,0.565171019,0.645665019
43,0.533054522,0.69184071
44,0.480026398,0.664032889
45,0.560907297,0.617675654
46,0.532936002,0.698630021
47,0.629512425,0.735036601
48,0.611076879,0.729546422
49,0.580467043,0.788863122
50,0.580870898,0.831537732
51,0.571608473,0.774235171
52,0.575112445,0.768996748
53,0.474141654,0.79862917
54,0.510218933,0.799941352
55,0.509462635,0.950938483
56,0.413402774,0.833658302
57,0.455508536,0.810398847
58,0.383158918,0.823656101
59,0.43189044,0.805615881
60,0.467348709,0.72814453


==> xtra/figures/Files/data/GBP_CPI_MOM.csv <==
identifier,Correlation
CPI (MoM),-0.023
CPI (MoM),-0.034
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.25
CPI (MoM),-0.05
CPI (MoM),0.12
CPI (MoM),-0.04
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.27
CPI (MoM),0.17
CPI (MoM),0.12
CPI (MoM),-0.13
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.18
CPI (MoM),0.25
CPI (MoM),-0.15
CPI (MoM),0.2
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.1
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.21
CPI (MoM),-0.036
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),0.27
CPI (MoM),-0.013
CPI (MoM),-0.12
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),-0.02
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.015
CPI (MoM),0.12
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),0.1
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),-0.02
CPI (MoM),-0.12
CPI (MoM),0.34
CPI (MoM),0.12
CPI (MoM),-0.02
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.13
CPI (MoM),-0.05
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.24
CPI (MoM),-0.05
CPI (MoM),0.23
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),-0.034
CPI (MoM),-0.137
CPI (MoM),0.12
CPI (MoM),
CPI (MoM),-0.05
CPI (MoM),0.04
CPI (MoM),-0.052
CPI (MoM),0.17
CPI (MoM),0.15
CPI (MoM),0.35
CPI (MoM),-0.12
CPI (MoM),0.15
CPI (MoM),0.17
CPI (MoM),-0.12
CPI (MoM),0.12
CPI (MoM),0.13
CPI (MoM),-0.04
CPI (MoM),0.07
CPI (MoM),0.07
CPI (MoM),0.15
CPI (MoM),0.07
CPI (MoM),-0.05
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),-0.08
CPI (MoM),-0.072
CPI (MoM),0.05
CPI (MoM),0.045
CPI (MoM),-0.065
CPI (MoM),0.05
CPI (MoM),0.15
CPI (MoM),-0.07
CPI (MoM),0.24
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),0.07
CPI (MoM),0.32
CPI (MoM),0.12
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),0.18
CPI (MoM),0.15
CPI (MoM),-0.052
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.05
CPI (MoM),-0.05
CPI (MoM),0.12
CPI (MoM),-0.086
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),0.03
CPI (MoM),0.15
CPI (MoM),-0.05
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),0.08
CPI (MoM),0.23
CPI (MoM),-0.08
CPI (MoM),0.15
CPI (MoM),-0.05
CPI (MoM),0.15
CPI (MoM),0.13
CPI (MoM),0.11
CPI (MoM),0.16
CPI (MoM),0.15
CPI (MoM),-0.034
CPI (MoM),0.21
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),0.27
CPI (MoM),-0.02
CPI (MoM),0.18
CPI (MoM),0.1
CPI (MoM),-0.02
CPI (MoM),0.27
CPI (MoM),0.183
CPI (MoM),0.246
CPI (MoM),0.04
CPI (MoM),0.18
CPI (MoM),0.07
CPI (MoM),-0.05
CPI (MoM),0.12
CPI (MoM),-0.06
CPI (MoM),-0.14
CPI (MoM),0.05
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),
CPI (MoM),0.07
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.023
CPI (MoM),-0.03
CPI (MoM),0.08
CPI (MoM),-0.15
CPI (MoM),0.18
CPI (MoM),0.12
CPI (MoM),0.13
CPI (MoM),0.16
CPI (MoM),0.15
CPI (MoM),0.14
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.067
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),0.218
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),-0.15
CPI (MoM),-0.02
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.27
CPI (MoM),0.21
CPI (MoM),0.05
CPI (MoM),0.15
CPI (MoM),-0.02
CPI (MoM),0.15
CPI (MoM),-0.058
CPI (MoM),0.23
CPI (MoM),-0.03
CPI (MoM),-0.045
CPI (MoM),0.15
CPI (MoM),0.18
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.26
CPI (MoM),0.15
CPI (MoM),0.13
CPI (MoM),-0.05
CPI (MoM),-0.05
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.13
CPI (MoM),0.23
CPI (MoM),0.23
CPI (MoM),0.17
CPI (MoM),-0.05
CPI (MoM),0.17
CPI (MoM),0.26
CPI (MoM),0.08
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),-0.12
CPI (MoM),0.23
CPI (MoM),0.02
CPI (MoM),0.12
CPI (MoM),-0.12
CPI (MoM),0.15
CPI (MoM),-0.03
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.01
CPI (MoM),0.084
CPI (MoM),-0.04
CPI (MoM),0.12
CPI (MoM),-0.07
CPI (MoM),-0.053
CPI (MoM),0.15
CPI (MoM),0.24
CPI (MoM),0.07
CPI (MoM),0.23
CPI (MoM),0.13
CPI (MoM),-0.04
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.17
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),0.062
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.13
CPI (MoM),0.08
CPI (MoM),-0.05
CPI (MoM),0.07
CPI (MoM),-0.05
CPI (MoM),0.14
CPI (MoM),-0.03
CPI (MoM),0.12
CPI (MoM),0.18
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.07
CPI (MoM),0.15
CPI (MoM),0.24
CPI (MoM),0.12
CPI (MoM),0.21
CPI (MoM),0.06
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),-0.02
CPI (MoM),-0.12
CPI (MoM),-0.123
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.35
CPI (MoM),0.16
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.27
CPI (MoM),0.215
CPI (MoM),0.21
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.03
CPI (MoM),0.17
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.07
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.18
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),-0.07
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.052
CPI (MoM),-0.045
CPI (MoM),0.07
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.043
CPI (MoM),0.15
CPI (MoM),0.14
CPI (MoM),0.14
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.04
CPI (MoM),0.15
CPI (MoM),-0.162
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.11
CPI (MoM),0.25
CPI (MoM),0.12
CPI (MoM),-0.21
CPI (MoM),0.23
CPI (MoM),-0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.28
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.08
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),0.25
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.035
CPI (MoM),0.027
CPI (MoM),0.08
CPI (MoM),0.12
CPI (MoM),-0.07
CPI (MoM),0.15
CPI (MoM),-0.0047
CPI (MoM),0.25
CPI (MoM),0.16
CPI (MoM),-0.24
CPI (MoM),0.35
CPI (MoM),0.12
CPI (MoM),-0.04
CPI (MoM),0.25
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.13
CPI (MoM),0.08
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.18
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),-0.08
CPI (MoM),0.03
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),-0.026
CPI (MoM),0.18
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),-0.034
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.03
CPI (MoM),0.21
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.182
CPI (MoM),0.15
CPI (MoM),-0.04
CPI (MoM),0.15
CPI (MoM),-0.05
CPI (MoM),0.35
CPI (MoM),-0.02
CPI (MoM),-0.03
CPI (MoM),0.21
CPI (MoM),-0.02
CPI (MoM),0.12
CPI (MoM),0.18
CPI (MoM),-0.02
CPI (MoM),0.23
CPI (MoM),-0.02
CPI (MoM),0.12
CPI (MoM),0.06
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.25
CPI (MoM),0.18
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.054
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.07
CPI (MoM),0.13
CPI (MoM),0.23
CPI (MoM),-0.05
CPI (MoM),0.04
CPI (MoM),-0.02
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.18
CPI (MoM),0.15
CPI (MoM),-0.04
CPI (MoM),0.15
CPI (MoM),-0.02
CPI (MoM),0.23
CPI (MoM),-0.05
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.15
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.08
CPI (MoM),-0.02
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.08
CPI (MoM),0.058
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.32
CPI (MoM),-0.04
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.2
CPI (MoM),0.15
CPI (MoM),0.35
CPI (MoM),0.16
CPI (MoM),0.07
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.21
CPI (MoM),0.35
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),0.17
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.25
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.18
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.24
CPI (MoM),0.15
CPI (MoM),0.13
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.04
CPI (MoM),0.08
CPI (MoM),0.15
CPI (MoM),-0.03
CPI (MoM),0.15
CPI (MoM),-0.023
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.21
CPI (MoM),-0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.1
CPI (MoM),0.15
CPI (MoM),0.04
CPI (MoM),0.17
CPI (MoM),0.11
CPI (MoM),-0.025
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.17
CPI (MoM),-0.05
CPI (MoM),0.35
CPI (MoM),0.15
CPI (MoM),0.07
CPI (MoM),-0.02
CPI (MoM),0.12
CPI (MoM),-0.08
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.256
CPI (MoM),0.08
CPI (MoM),0.03
CPI (MoM),0.22
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.1
CPI (MoM),0.07
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.23
CPI (MoM),-0.07
CPI (MoM),0.28
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.047
CPI (MoM),-0.041
CPI (MoM),0.08
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.17
CPI (MoM),0.08
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),-0.12
CPI (MoM),0.15
CPI (MoM),0.07
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),-0.034
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),-0.03
CPI (MoM),-0.015
CPI (MoM),0.25
CPI (MoM),0.12
CPI (MoM),-0.07
CPI (MoM),0.12
CPI (MoM),-0.021
CPI (MoM),-0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.13
CPI (MoM),0.12
CPI (MoM),-0.12
CPI (MoM),0.12
CPI (MoM),-0.12
CPI (MoM),0.17
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.14
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.083
CPI (MoM),0.12
CPI (MoM),0.08
CPI (MoM),0.05
CPI (MoM),-0.03
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.327
CPI (MoM),0.35
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),-0.12
CPI (MoM),0.12
CPI (MoM),0.27
CPI (MoM),0.17
CPI (MoM),0.25
CPI (MoM),0.07
CPI (MoM),0.15
CPI (MoM),0.08
CPI (MoM),0.15
CPI (MoM),0.07
CPI (MoM),-0.12
CPI (MoM),0.35
CPI (MoM),-0.05
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),-0.024
CPI (MoM),0.045
CPI (MoM),-0.03
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.125
CPI (MoM),0.25
CPI (MoM),0.12
CPI (MoM),0.17
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.04
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),-0.02
CPI (MoM),-0.05
CPI (MoM),0.05
CPI (MoM),
CPI (MoM),-0.025
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),0.152
CPI (MoM),0.056
CPI (MoM),0.15
CPI (MoM),-0.124
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.02
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),0.21
CPI (MoM),0.15
CPI (MoM),0.034
CPI (MoM),0.15
CPI (MoM),-0.03
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.18
CPI (MoM),-0.03
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.103
CPI (MoM),0.102
CPI (MoM),-0.03
CPI (MoM),-0.12
CPI (MoM),0.15
CPI (MoM),0.152
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.08
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.05
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),-0.07
CPI (MoM),0.13
CPI (MoM),0.12
CPI (MoM),-0.06
CPI (MoM),0.13
CPI (MoM),0.16
CPI (MoM),0.08
CPI (MoM),-0.12
CPI (MoM),0.12
CPI (MoM),-0.03
CPI (MoM),0.18
CPI (MoM),0.12
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.17
CPI (MoM),0.25
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.13
CPI (MoM),0.12
CPI (MoM),0.14
CPI (MoM),0.07
CPI (MoM),0.18
CPI (MoM),0.15
CPI (MoM),-0.04
CPI (MoM),-0.1
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),-0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.13
CPI (MoM),0.18
CPI (MoM),-0.05
CPI (MoM),0.15
CPI (MoM),0.07
CPI (MoM),0.23
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.05
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.1
CPI (MoM),0.15
CPI (MoM),0.25
CPI (MoM),-0.07
CPI (MoM),0.15
CPI (MoM),-0.02
CPI (MoM),0.17
CPI (MoM),0.12
CPI (MoM),-0.043
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),-0.03
CPI (MoM),0.17
CPI (MoM),0.15
CPI (MoM),0.17
CPI (MoM),0.23
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.034
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.25
CPI (MoM),0.12
CPI (MoM),0.03
CPI (MoM),0.23
CPI (MoM),0.23
CPI (MoM),-0.05
CPI (MoM),0.25
CPI (MoM),-0.05
CPI (MoM),0.18
CPI (MoM),-0.02
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.22
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.22
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.13
CPI (MoM),0.23
CPI (MoM),0.12
CPI (MoM),0.05
CPI (MoM),0.03
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.15
CPI (MoM),0.07
CPI (MoM),0.15
CPI (MoM),-0.03
CPI (MoM),0.21
CPI (MoM),-0.03
CPI (MoM),-0.02
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.12
CPI (MoM),-0.06
CPI (MoM),0.12
CPI (MoM),-0.04
CPI (MoM),0.23
CPI (MoM),-0.02
CPI (MoM),-0.02
CPI (MoM),0.052
CPI (MoM),0.12
CPI (MoM),-0.13
CPI (MoM),0.12
CPI (MoM),0.14
CPI (MoM),0.18
CPI (MoM),0.15
CPI (MoM),0.18
CPI (MoM),0.055
CPI (MoM),0.12
CPI (MoM),-0.049
CPI (MoM),0.12
CPI (MoM),0.25
CPI (MoM),-0.12
CPI (MoM),-0.07
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.13
CPI (MoM),-0.05
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),-0.03
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),-0.02
CPI (MoM),0.25
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.18
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.05
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),0.27
CPI (MoM),0.26
CPI (MoM),0.15
CPI (MoM),-0.04
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.13
CPI (MoM),0.14
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),-0.02
CPI (MoM),-0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),-0.018
CPI (MoM),0.02
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.25
CPI (MoM),-0.02
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.03
CPI (MoM),0.12
CPI (MoM),-0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.05
CPI (MoM),0.15
CPI (MoM),0.18
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.13
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.12
CPI (MoM),0.04
CPI (MoM),0.23
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),-0.05
CPI (MoM),-0.02
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.25
CPI (MoM),0.15
CPI (MoM),0.23
CPI (MoM),0.21
CPI (MoM),0.15
CPI (MoM),0.18
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.12
CPI (MoM),0.25
CPI (MoM),-0.08
CPI (MoM),0.12
CPI (MoM),0.05
CPI (MoM),0.15
CPI (MoM),0.14
CPI (MoM),0.15
CPI (MoM),-0.072
CPI (MoM),0.18
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.05
CPI (MoM),0.04
CPI (MoM),0.07
CPI (MoM),0.1
CPI (MoM),0.13
CPI (MoM),0.12
CPI (MoM),-0.05
CPI (MoM),0.18
CPI (MoM),0.12
CPI (MoM),0.12
CPI (MoM),0.15
CPI (MoM),0.18
CPI (MoM),0.15
CPI (MoM),0.15
CPI (MoM),0.12


==> xtra/figures/Files/data/GBP_monthly_unemployment_rate.csv <==
identifier,Correlation
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.213
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.16
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.06
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.234
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.17
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.032
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.35
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.276
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.06
monthly Unemployment Rate,-0.08
monthly Unemployment Rate,-0.02
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.14
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.01
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,0.15
monthly Unemployment Rate,0.02
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.02
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.16
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.35
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.076
monthly Unemployment Rate,0.05
monthly Unemployment Rate,-0.03
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.35
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.14
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.16
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.16
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.12
monthly Unemployment Rate,-0.20
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.172
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.17
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.09
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.37
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.10
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.03
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.37
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.03
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.26
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.03
monthly Unemployment Rate,-0.254
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.07
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.22
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.26
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.07
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.14
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.12
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.04
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.125
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.20
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.145
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.103
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.034
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.145
monthly Unemployment Rate,-0.34
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.17
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.14
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.07
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.22
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.124
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.232
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.07
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.34
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.26
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.03
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.36
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.26
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.07
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.08
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.14
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.20
monthly Unemployment Rate,-0.17
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.072
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.216
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.10
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.04
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.10
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.234
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.16
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.045
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.342
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.10
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.087
monthly Unemployment Rate,-0.14
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.015
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.35
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.1
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.20
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.07
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,-0.158
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.35
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.10
monthly Unemployment Rate,-0.14
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.045
monthly Unemployment Rate,-0.117
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.128
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.075
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.3
monthly Unemployment Rate,-0.42
monthly Unemployment Rate,-0.04
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,0.15
monthly Unemployment Rate,0.048
monthly Unemployment Rate,-0.26
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.03
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.08
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.07
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.04
monthly Unemployment Rate,0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.05
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.22
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.03
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.03
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.07
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.24
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.02
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.156
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.23
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.22
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,0.34
monthly Unemployment Rate,-0.078
monthly Unemployment Rate,-0.17
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.14
monthly Unemployment Rate,0.23
monthly Unemployment Rate,-0.27
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.28
monthly Unemployment Rate,-0.20
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,0.035
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.112
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.091
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.22
monthly Unemployment Rate,-0.214
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.138
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.05
monthly Unemployment Rate,-0.175
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.14
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.03
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.065
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.32
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,0.01
monthly Unemployment Rate,0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.215
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.08
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.134
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.20
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.18
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.138
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.05
monthly Unemployment Rate,-0.29
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.2
monthly Unemployment Rate,0.162
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.05
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.20
monthly Unemployment Rate,-0.35
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.21
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.07
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.13
monthly Unemployment Rate,-0.06
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.04
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,0.12
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.25
monthly Unemployment Rate,-0.23
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.15
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,-0.12
monthly Unemployment Rate,0.15
monthly Unemployment Rate,-0.15


==> xtra/figures/Files/data/cs_std_per_period_48_months.csv <==
date,negative_news_std_per_period,positive_news_std_per_period,diff_std_per_period
1999-12-31,0.06186381,0.04349085,0.069567254
2000-01-31,0.064342382,0.039262981,0.068960671
2000-02-29,0.066498333,0.038505827,0.070927769
2000-03-31,0.06743201,0.037242519,0.072832822
2000-04-30,0.067425088,0.0386049,0.07241188
2000-05-31,0.070843708,0.037494209,0.077894854
2000-06-30,0.069226231,0.036169062,0.074888631
2000-07-31,0.070421517,0.036358039,0.079261686
2000-08-31,0.067737899,0.036554028,0.076807661
2000-09-30,0.064853486,0.037381753,0.074014288
2000-10-31,0.067064407,0.03603013,0.077453994
2000-11-30,0.067061142,0.034621957,0.0771181
2000-12-31,0.064455849,0.035039669,0.074168633
2001-01-31,0.062262364,0.035185121,0.071523169
2001-02-28,0.059221047,0.03586563,0.068892153
2001-03-31,0.056123052,0.036473416,0.064900824
2001-04-30,0.056843635,0.037887447,0.06753915
2001-05-31,0.056606435,0.039531284,0.067433989
2001-06-30,0.056010863,0.040464317,0.06741164
2001-07-31,0.055495329,0.040900956,0.067176893
2001-08-31,0.053068605,0.040300989,0.064549402
2001-09-30,0.049138348,0.04215574,0.061556491
2001-10-31,0.046178495,0.044400072,0.062054292
2001-11-30,0.043138306,0.0431323,0.055839974
2001-12-31,0.039286472,0.045860725,0.05526077
2002-01-31,0.041183358,0.044737567,0.056685397
2002-02-28,0.039108082,0.045735637,0.056909761
2002-03-31,0.037188949,0.046373607,0.054728227
2002-04-30,0.038147284,0.046459215,0.053308907
2002-05-31,0.035697461,0.047697219,0.051149272
2002-06-30,0.035562491,0.047012523,0.048366912
2002-07-31,0.032935904,0.047974652,0.046641987
2002-08-31,0.031722196,0.048305467,0.043717855
2002-09-30,0.03185574,0.048639402,0.045119863
2002-10-31,0.032058794,0.047018877,0.044306399
2002-11-30,0.033056811,0.047100132,0.047541259
2002-12-31,0.032767304,0.047319899,0.046383007
2003-01-31,0.032202264,0.04793775,0.044929004
2003-02-28,0.031492041,0.048118095,0.044992472
2003-03-31,0.031836232,0.047506914,0.044844702
2003-04-30,0.028785262,0.047588263,0.041856187
2003-05-31,0.027904826,0.048475959,0.043677873
2003-06-30,0.024960752,0.04847456,0.042823404
2003-07-31,0.024603111,0.04909088,0.043873983
2003-08-31,0.024406426,0.049509943,0.043985775
2003-09-30,0.023573623,0.051510574,0.047308938
2003-10-31,0.022895243,0.051939666,0.045928589
2003-11-30,0.022806138,0.049856388,0.042337067
2003-12-31,0.023427338,0.052764058,0.04835001
2004-01-31,0.021628773,0.051716303,0.046919402
2004-02-29,0.021376061,0.051625733,0.046588879
2004-03-31,0.020975056,0.05178644,0.047673942
2004-04-30,0.020126611,0.053998317,0.05094759
2004-05-31,0.021282074,0.053091787,0.047542111
2004-06-30,0.022688373,0.054386011,0.050390892
2004-07-31,0.024355227,0.053032422,0.046758494
2004-08-31,0.023562789,0.054446585,0.048255797
2004-09-30,0.022880218,0.053207019,0.046126207
2004-10-31,0.023372252,0.052124596,0.043067237
2004-11-30,0.025340057,0.052055364,0.044158623
2004-12-31,0.024034119,0.05117267,0.040474749
2005-01-31,0.02565447,0.049995801,0.040113002
2005-02-28,0.02501506,0.049946073,0.040769037
2005-03-31,0.025348571,0.049351998,0.040234562
2005-04-30,0.025784002,0.046963847,0.035970254
2005-05-31,0.025318629,0.047276724,0.034213186
2005-06-30,0.024005781,0.046347434,0.032013826
2005-07-31,0.02595907,0.045936649,0.029756377
2005-08-31,0.029121914,0.041764911,0.024633512
2005-09-30,0.029750553,0.042590961,0.025421888
2005-10-31,0.030812906,0.040839558,0.024841926
2005-11-30,0.032926198,0.038484114,0.025993916
2005-12-31,0.031188291,0.039448274,0.023220546
2006-01-31,0.032536906,0.038334458,0.021552787
2006-02-28,0.033193838,0.037107544,0.020409195
2006-03-31,0.03302125,0.03596296,0.021763527
2006-04-30,0.031911358,0.036802511,0.022681582
2006-05-31,0.033826752,0.035836882,0.024537475
2006-06-30,0.03553786,0.03401599,0.023692719
2006-07-31,0.035660609,0.032377079,0.025102753
2006-08-31,0.036475787,0.03244859,0.027153204
2006-09-30,0.037655053,0.032095261,0.025592148
2006-10-31,0.038907719,0.032145121,0.027110429
2006-11-30,0.039888802,0.029710317,0.030305645
2006-12-31,0.040492854,0.030183615,0.031968648
2007-01-31,0.041636367,0.029021058,0.032601828
2007-02-28,0.040696947,0.028631388,0.03221099
2007-03-31,0.042225818,0.030488079,0.035818154
2007-04-30,0.044463914,0.030448516,0.039803104
2007-05-31,0.046684766,0.02914763,0.041911372
2007-06-30,0.047471434,0.030538572,0.044464796
2007-07-31,0.048156644,0.031097347,0.0466201
2007-08-31,0.048391284,0.030952888,0.046668717
2007-09-30,0.047856677,0.031470929,0.046787997
2007-10-31,0.046005454,0.031918539,0.046365984
2007-11-30,0.045792057,0.02936321,0.045070056
2007-12-31,0.047241082,0.032077054,0.051117114
2008-01-31,0.047583007,0.032384333,0.050743021
2008-02-29,0.047150332,0.032161616,0.051387109
2008-03-31,0.047218757,0.031515934,0.048912965
2008-04-30,0.046110755,0.032055592,0.048886957
2008-05-31,0.046132224,0.031735082,0.049227123
2008-06-30,0.044788108,0.030725847,0.047619162
2008-07-31,0.04453922,0.033010845,0.052107666
2008-08-31,0.044060314,0.034223474,0.052897367
2008-09-30,0.045362616,0.034934746,0.055400128
2008-10-31,0.042606216,0.03379722,0.051350785
2008-11-30,0.043650454,0.034480273,0.053736106
2008-12-31,0.042456336,0.035508345,0.054846793
2009-01-31,0.042772017,0.035024885,0.055720263
2009-02-28,0.039752082,0.034519152,0.051649767
2009-03-31,0.038869613,0.036295876,0.053909177
2009-04-30,0.034237877,0.034301339,0.046393687
2009-05-31,0.033980618,0.03556744,0.047308289
2009-06-30,0.032810704,0.036828943,0.047887152
2009-07-31,0.032196548,0.038747962,0.049883899
2009-08-31,0.03014158,0.038842517,0.049698624
2009-09-30,0.028540121,0.039800942,0.049520694
2009-10-31,0.027080364,0.041341721,0.050009661
2009-11-30,0.025723743,0.039921646,0.046414187
2009-12-31,0.026466967,0.040955334,0.048312623
2010-01-31,0.02477385,0.040871269,0.045867795
2010-02-28,0.024489614,0.041037643,0.045999363
2010-03-31,0.025945366,0.041103959,0.046530626
2010-04-30,0.024011366,0.040135706,0.043309467
2010-05-31,0.02411441,0.04047737,0.044777466
2010-06-30,0.02359939,0.039661638,0.042158786
2010-07-31,0.023297182,0.038682896,0.040111123
2010-08-31,0.023080704,0.037776444,0.039054092
2010-09-30,0.024001932,0.037853635,0.03772203
2010-10-31,0.023617772,0.038599437,0.038203034
2010-11-30,0.023458574,0.038223695,0.03835594
2010-12-31,0.024254774,0.039662748,0.040081484
2011-01-31,0.025720012,0.038083,0.038450489
2011-02-28,0.024565771,0.036873995,0.036199754
2011-03-31,0.024847835,0.035998296,0.035113925
2011-04-30,0.024795004,0.036615922,0.037879956
2011-05-31,0.023820043,0.036738091,0.037165769
2011-06-30,0.024126462,0.036435917,0.037348509
2011-07-31,0.023775328,0.035701192,0.035883529
2011-08-31,0.023441952,0.034722319,0.035000134
2011-09-30,0.022007915,0.034663127,0.032264779
2011-10-31,0.022826759,0.035259775,0.034497141
2011-11-30,0.022988258,0.035371643,0.032271657
2011-12-31,0.021409915,0.036047272,0.032366689
2012-01-31,0.020188044,0.036286159,0.030769081
2012-02-29,0.018637877,0.035326939,0.028565508
2012-03-31,0.021320395,0.034339285,0.031095541
2012-04-30,0.022223894,0.034017584,0.032738023
2012-05-31,0.021019624,0.032279806,0.029372647
2012-06-30,0.023136745,0.032001147,0.030588605
2012-07-31,0.019462547,0.033727831,0.028137306
2012-08-31,0.020804938,0.032764481,0.02770523
2012-09-30,0.021757322,0.0331633,0.029659213
2012-10-31,0.023334895,0.031786896,0.02866085
2012-11-30,0.024718986,0.031565109,0.02961623
2012-12-31,0.02835115,0.03240782,0.032892654
2013-01-31,0.02822329,0.033290705,0.033279584
2013-02-28,0.029307659,0.033891096,0.034840667
2013-03-31,0.029179963,0.033709663,0.033402434
2013-04-30,0.031057087,0.033603571,0.035934032
2013-05-31,0.031919218,0.032441438,0.035027011
2013-06-30,0.033593263,0.031223028,0.034937637
2013-07-31,0.036426474,0.031449883,0.035347896
2013-08-31,0.038619439,0.028877415,0.036063527
2013-09-30,0.038629835,0.028559142,0.036295
2013-10-31,0.039046386,0.02927708,0.038041599
2013-11-30,0.038274166,0.031059312,0.039399043
2013-12-31,0.038005029,0.031909678,0.041147302
2014-01-31,0.037775373,0.031794673,0.041166073
2014-02-28,0.038364766,0.03308361,0.044467028
2014-03-31,0.037730422,0.033227495,0.044027081
2014-04-30,0.038497763,0.033567631,0.044819655
2014-05-31,0.040494068,0.033011863,0.046545701
2014-06-30,0.038836275,0.032886231,0.044271073
2014-07-31,0.038007321,0.033907898,0.043208394
2014-08-31,0.038398135,0.033977902,0.045848582
2014-09-30,0.038023995,0.034932712,0.045782225
2014-10-31,0.037064172,0.034256454,0.044624955
2014-11-30,0.037340781,0.033832935,0.044344162
2014-12-31,0.036139788,0.03398061,0.042418078
2015-01-31,0.035144349,0.034612178,0.040198583
2015-02-28,0.034165221,0.035675648,0.039313172
2015-03-31,0.032487689,0.036194617,0.038939728
2015-04-30,0.030754991,0.036521396,0.036193634
2015-05-31,0.03163922,0.034801207,0.033865188
2015-06-30,0.031500871,0.033307144,0.029251816
2015-07-31,0.030455169,0.034113028,0.026339271
2015-08-31,0.030256299,0.033658464,0.021790756
2015-09-30,0.028546783,0.034763274,0.022016539
2015-10-31,0.027216288,0.035793387,0.022476597
2015-11-30,0.029188875,0.034642523,0.022760176
2015-12-31,0.028181914,0.035051217,0.023728371
2016-01-31,0.027294081,0.035659297,0.022686176
2016-02-29,0.02802204,0.036763829,0.022457401
2016-03-31,0.026883653,0.037806788,0.024033238
2016-04-30,0.027789496,0.038265466,0.024967527
2016-05-31,0.029469466,0.040505888,0.028948753
2016-06-30,0.030732748,0.039550216,0.029321087
2016-07-31,0.032289279,0.038541475,0.028508222
2016-08-31,0.032971439,0.036650119,0.029008152
2016-09-30,0.032619883,0.037669495,0.027934191
2016-10-31,0.031432709,0.039277568,0.028001334
2016-11-30,0.032073588,0.038805566,0.025242083
2016-12-31,0.032097096,0.038622082,0.023661465
2017-01-31,0.032358187,0.037295509,0.022230489
2017-02-28,0.031926708,0.036659489,0.02304906
2017-03-31,0.033462318,0.035326459,0.021377892
2017-04-30,0.032122596,0.037155077,0.022535733
2017-05-31,0.031050585,0.036803779,0.022337746
2017-06-30,0.03088138,0.037781484,0.023835443
2017-07-31,0.030931933,0.037288526,0.023783437
2017-08-31,0.030384256,0.03859607,0.022336231
2017-09-30,0.031691841,0.038671822,0.02374059
2017-10-31,0.032071447,0.038477671,0.02335616
2017-11-30,0.034332461,0.035984726,0.023607342
2017-12-31,0.033535198,0.035809177,0.022136105
2018-01-31,0.034862828,0.0350478,0.022956752
2018-02-28,0.034390176,0.035547656,0.023061561
2018-03-31,0.033935466,0.035527257,0.019848435
2018-04-30,0.033651687,0.035759093,0.021600532
2018-05-31,0.033821289,0.035808025,0.019910229
2018-06-30,0.034513202,0.035129912,0.019156679
2018-07-31,0.034872109,0.033969477,0.019227325
2018-08-31,0.033767966,0.034692801,0.018965517
2018-09-30,0.034468803,0.033154318,0.019716713
2018-10-31,0.034431324,0.032539791,0.017451361
2018-11-30,0.0331198,0.032834647,0.017973488
2018-12-31,0.033845149,0.031723826,0.016851882
2019-01-31,0.034707794,0.032300636,0.01947842
2019-02-28,0.03489676,0.03123999,0.018852529
2019-03-31,0.036130214,0.031106074,0.018816645
2019-04-30,0.036586077,0.029884574,0.017608889
2019-05-31,0.036468646,0.029707129,0.018522675
2019-06-30,0.035068102,0.029768396,0.018762975
2019-07-31,0.034102959,0.030397402,0.018994484
2019-08-31,0.034737414,0.030570534,0.019788413
2019-09-30,0.034898335,0.030388257,0.019255369
2019-10-31,0.035597304,0.030065269,0.021861241
2019-11-30,0.034547433,0.031887579,0.021897745
2019-12-31,0.036425277,0.031146509,0.023145187
2020-01-31,0.035895573,0.03136111,0.021525277
2020-02-29,0.036330736,0.028969087,0.02216589
2020-03-31,0.036576707,0.028122866,0.022798912
2020-04-30,0.03536099,0.028017262,0.021459731
2020-05-31,0.034062864,0.026478094,0.020763345
2020-06-30,0.03366288,0.027186251,0.019022851
2020-07-31,0.033293212,0.026892756,0.019442037
2020-08-31,0.033092249,0.027147074,0.017197746
2020-09-30,0.032529012,0.026619381,0.01711572
2020-10-31,0.033461074,0.024759766,0.016684758
2020-11-30,0.031719591,0.02573272,0.014529833
2020-12-31,0.029784626,0.026979694,0.012543675
2021-01-31,0.030087885,0.027124483,0.012337387
2021-02-28,0.031519453,0.026241423,0.012416919
2021-03-31,0.032100263,0.025069051,0.013719345
2021-04-30,0.033235836,0.024250497,0.014876384
2021-05-31,0.033263758,0.024521096,0.014017157
2021-06-30,0.032883686,0.02343165,0.013383646
2021-07-31,0.033053302,0.023200234,0.014295326
2021-08-31,0.033890123,0.023192759,0.016587621
2021-09-30,0.034734383,0.023326917,0.017219339
2021-10-31,0.035910962,0.023602691,0.023560387
2021-11-30,0.034016731,0.025194818,0.02097374
2021-12-31,0.036426415,0.024782221,0.024722468
2022-01-31,0.036212762,0.025619161,0.024326084
2022-02-28,0.036315009,0.024547014,0.024838089
2022-03-31,0.037220027,0.023020723,0.02728037
2022-04-30,0.038205365,0.023170751,0.028912504
2022-05-31,0.03627111,0.022700415,0.02634341
2022-06-30,0.03719162,0.022909645,0.028519459
2022-07-31,0.037509099,0.022942799,0.028569563
2022-08-31,0.038731306,0.022439069,0.028969466
2022-09-30,0.038542484,0.022550147,0.028412002
2022-10-31,0.036909465,0.023547183,0.026522563
2022-11-30,0.037941656,0.021859727,0.028783872
2022-12-31,0.036648906,0.022213444,0.02600242
2023-01-31,0.036303766,0.020380582,0.026157373
2023-02-28,0.035321725,0.020159432,0.02326178
2023-03-31,0.035290747,0.020053576,0.022275046
2023-04-30,0.03566296,0.020181635,0.023851076
2023-05-31,0.035528656,0.020211714,0.023040336
2023-06-30,0.036688549,0.021085524,0.024316676
2023-07-31,0.037214261,0.021303487,0.025785072
2023-08-31,0.038111652,0.020331576,0.026864111
2023-09-30,0.03612022,0.022315745,0.024672678
2023-10-31,0.035680548,0.021833183,0.0239645
2023-11-30,0.035408996,0.021583114,0.025392188
2023-12-31,0.033870836,0.021619517,0.022779535
2024-01-31,0.035178787,0.021727115,0.024982364
2024-02-29,0.034032548,0.022433904,0.021571209
2024-03-31,0.035137113,0.022105711,0.022460755
2024-04-30,0.03533295,0.022479399,0.023331672
2024-05-31,0.036243845,0.022485541,0.02208011
2024-06-30,0.035385788,0.022846653,0.021400255
2024-07-31,0.036029603,0.024000908,0.022272348
2024-08-31,0.036435547,0.024112157,0.023173532
2024-09-30,0.035076915,0.024648566,0.020274087


==> xtra/figures/Files/data/cs_strategy_performance_over_time_48_months_diff_positive.csv <==
date,Diff,Pos,NBER_Recession_indicator
1999-12-31,1.00436858,1.009967693,0
2000-01-31,1.007848315,1.006973306,0
2000-02-29,0.963960752,0.978350955,0
2000-03-31,0.959939281,0.999595467,0
2000-04-30,1.000576316,0.948986747,0
2000-05-31,1.01353832,0.969862591,0
2000-06-30,1.019941517,0.963860098,0
2000-07-31,1.006020227,0.946116054,0
2000-08-31,1.044319643,0.92155503,0
2000-09-30,1.034122764,0.89488895,0
2000-10-31,1.040062164,0.935618851,0
2000-11-30,1.086251286,0.993227827,0
2000-12-31,1.091460474,0.998674269,0
2001-01-31,1.094102109,0.973331281,0
2001-02-28,1.133208326,0.950573017,1
2001-03-31,1.11513896,0.975154908,1
2001-04-30,1.068926736,0.954129466,1
2001-05-31,1.101449621,0.982212276,1
2001-06-30,1.125310338,0.988200799,1
2001-07-31,1.129507109,1.004544595,1
2001-08-31,1.163520942,0.928933844,1
2001-09-30,1.172972595,0.964989349,1
2001-10-31,1.175063042,1.007311983,0
2001-11-30,1.196499311,1.0186121,0
2001-12-31,1.197837615,1.046215776,0
2002-01-31,1.200240531,1.058115321,0
2002-02-28,1.216651847,1.093253963,0
2002-03-31,1.221420035,1.075142614,0
2002-04-30,1.266938548,1.096552488,0
2002-05-31,1.25531091,1.047882471,0
2002-06-30,1.221289806,1.017425971,0
2002-07-31,1.208741728,1.018205209,0
2002-08-31,1.20766823,1.017300929,0
2002-09-30,1.250835007,1.053663236,0
2002-10-31,1.266463915,1.066828525,0
2002-11-30,1.289125779,1.051321979,0
2002-12-31,1.327870998,1.101333262,0
2003-01-31,1.385784611,1.149366683,0
2003-02-28,1.38914403,1.152152978,0
2003-03-31,1.40396488,1.164445359,0
2003-04-30,1.424868422,1.18178271,0
2003-05-31,1.522865412,1.263061197,0
2003-06-30,1.503998328,1.247412878,0
2003-07-31,1.502423789,1.246106959,0
2003-08-31,1.482048774,1.229207967,0
2003-09-30,1.536766041,1.274590348,0
2003-10-31,1.557140003,1.269575559,0
2003-11-30,1.575844161,1.284825532,0
2003-12-31,1.64641733,1.361224057,0
2004-01-31,1.703967313,1.389742722,0
2004-02-29,1.623676578,1.356677118,0
2004-03-31,1.593021906,1.293641399,0
2004-04-30,1.570144147,1.267988178,0
2004-05-31,1.556332732,1.277303154,0
2004-06-30,1.607681409,1.311426447,0
2004-07-31,1.614944398,1.315119728,0
2004-08-31,1.670511196,1.337813169,0
2004-09-30,1.641893855,1.304855553,0
2004-10-31,1.652760366,1.313491451,0
2004-11-30,1.669546289,1.326831657,0
2004-12-31,1.707801836,1.357234331,0
2005-01-31,1.740872354,1.360538284,0
2005-02-28,1.747341744,1.368239016,0
2005-03-31,1.76497208,1.396545139,0
2005-04-30,1.763004701,1.399962476,0
2005-05-31,1.832160862,1.431348328,0
2005-06-30,1.831104188,1.418198704,0
2005-07-31,1.818556014,1.39930061,0
2005-08-31,1.875464557,1.443495283,0
2005-09-30,1.898267274,1.436019966,0
2005-10-31,1.964758911,1.475605861,0
2005-11-30,1.942584299,1.457325319,0
2005-12-31,1.928451411,1.456872067,0
2006-01-31,1.928034593,1.446232943,0
2006-02-28,1.912012303,1.377624294,0
2006-03-31,1.891052596,1.377586243,0
2006-04-30,1.880114673,1.343803696,0
2006-05-31,1.879590535,1.320566101,0
2006-06-30,1.873494163,1.355609132,0
2006-07-31,1.880508521,1.384137389,0
2006-08-31,1.877201042,1.40258015,0
2006-09-30,1.861380612,1.438245067,0
2006-10-31,1.916554438,1.422021587,0
2006-11-30,1.932512932,1.462401039,0
2006-12-31,1.930774852,1.451021898,0
2007-01-31,1.947173094,1.461401013,0
2007-02-28,1.953724306,1.493367104,0
2007-03-31,1.996998871,1.54455127,0
2007-04-30,1.998952629,1.566004726,0
2007-05-31,2.006125762,1.627730333,0
2007-06-30,1.98625862,1.585793822,0
2007-07-31,1.964516414,1.484263059,0
2007-08-31,2.058171504,1.593626408,0
2007-09-30,2.057464649,1.648973541,0
2007-10-31,2.022680976,1.580564371,0
2007-11-30,2.083143749,1.612032597,1
2007-12-31,2.087351126,1.619912004,1
2008-01-31,2.140009615,1.647447023,1
2008-02-29,2.178019434,1.595849555,1
2008-03-31,2.181601926,1.658115605,1
2008-04-30,2.190902373,1.680147922,1
2008-05-31,2.220875708,1.64963794,1
2008-06-30,2.208357904,1.620922957,1
2008-07-31,2.198654369,1.630090684,1
2008-08-31,2.0939731,1.585067378,1
2008-09-30,1.953249605,1.506452949,1
2008-10-31,1.883486534,1.4866441,1
2008-11-30,2.01650836,1.551502903,1
2008-12-31,1.93745341,1.5405955,1
2009-01-31,2.009766365,1.535482769,1
2009-02-28,2.096876262,1.654087739,1
2009-03-31,2.088337557,1.705504716,1
2009-04-30,2.072759456,1.817129233,1
2009-05-31,2.026925852,1.827188936,0
2009-06-30,2.061810769,1.856557599,0
2009-07-31,2.098640863,1.881669249,0
2009-08-31,2.104199204,1.924761446,0
2009-09-30,2.136307312,1.940231964,0
2009-10-31,2.115592604,1.901165824,0
2009-11-30,2.19551499,2.014113318,0
2009-12-31,2.158191699,1.975927354,0
2010-01-31,2.164668642,1.991920645,0
2010-02-28,2.280315,2.100003828,0
2010-03-31,2.29053997,2.159999932,0
2010-04-30,2.173301388,2.05574638,0
2010-05-31,2.218276663,2.035659101,0
2010-06-30,2.244878454,2.088294004,0
2010-07-31,2.26319051,2.042730162,0
2010-08-31,2.363575418,2.10218878,0
2010-09-30,2.319097299,2.107664034,0
2010-10-31,2.350839225,2.17277939,0
2010-11-30,2.477316132,2.238771626,0
2010-12-31,2.439643111,2.194292568,0
2011-01-31,2.406697238,2.181243485,0
2011-02-28,2.473961926,2.206646777,0
2011-03-31,2.547153783,2.272438116,0
2011-04-30,2.613841886,2.30371551,0
2011-05-31,2.662092175,2.309198789,0
2011-06-30,2.738670603,2.365464961,0
2011-07-31,2.691755899,2.308889178,0
2011-08-31,2.452919943,2.13468034,0
2011-09-30,2.459441452,2.153794369,0
2011-10-31,2.454470044,2.129226685,0
2011-11-30,2.484155309,2.200308922,0
2011-12-31,2.559193896,2.260369281,0
2012-01-31,2.530940463,2.212602369,0
2012-02-29,2.495990104,2.202442822,0
2012-03-31,2.54269525,2.185716772,0
2012-04-30,2.548004367,2.105198662,0
2012-05-31,2.55545611,2.185380025,0
2012-06-30,2.568570781,2.222945686,0
2012-07-31,2.523139795,2.217414971,0
2012-08-31,2.546125369,2.229501616,0
2012-09-30,2.550543394,2.226789097,0
2012-10-31,2.555667547,2.270419323,0
2012-11-30,2.536724167,2.324307401,0
2012-12-31,2.496879074,2.379438101,0
2013-01-31,2.483969484,2.39219101,0
2013-02-28,2.47168857,2.429459908,0
2013-03-31,2.485813749,2.465762099,0
2013-04-30,2.483150062,2.396812408,0
2013-05-31,2.466383551,2.37780613,0
2013-06-30,2.512379499,2.415754037,0
2013-07-31,2.489536905,2.375368302,0
2013-08-31,2.449309687,2.411581888,0
2013-09-30,2.450765985,2.399647927,0
2013-10-31,2.470325913,2.372677293,0
2013-11-30,2.501499728,2.354324417,0
2013-12-31,2.484965162,2.326828374,0
2014-01-31,2.537230898,2.330586728,0
2014-02-28,2.547584306,2.387646286,0
2014-03-31,2.553173418,2.390916388,0
2014-04-30,2.564808655,2.445014873,0
2014-05-31,2.553316736,2.499944045,0
2014-06-30,2.545215537,2.507386763,0
2014-07-31,2.556040359,2.536549178,0
2014-08-31,2.548037314,2.506841281,0
2014-09-30,2.508775365,2.543019656,0
2014-10-31,2.520933763,2.557236047,0
2014-11-30,2.551941261,2.630322454,0
2014-12-31,2.559093507,2.591566551,0
2015-01-31,2.647300106,2.692374329,0
2015-02-28,2.672689696,2.767962227,0
2015-03-31,2.688623722,2.756868204,0
2015-04-30,2.619685142,2.660797666,0
2015-05-31,2.495206702,2.542713504,0
2015-06-30,2.530832359,2.481348423,0
2015-07-31,2.481514029,2.421471909,0
2015-08-31,2.46214187,2.457535133,0
2015-09-30,2.5445244,2.570122096,0
2015-10-31,2.471121974,2.570750139,0
2015-11-30,2.566285756,2.624933047,0
2015-12-31,2.604420709,2.566344185,0
2016-01-31,2.689274006,2.633933745,0
2016-02-29,2.690690639,2.685546227,0
2016-03-31,2.670943024,2.634393956,0
2016-04-30,2.646119189,2.596178856,0
2016-05-31,2.884360948,2.824355436,0
2016-06-30,2.935223926,2.850931891,0
2016-07-31,2.940319057,2.84544026,0
2016-08-31,2.986527099,2.811177216,0
2016-09-30,3.02096833,2.88751904,0
2016-10-31,3.042030022,2.887766034,0
2016-11-30,3.016536426,2.898346005,0
2016-12-31,2.998718131,2.927298684,0
2017-01-31,2.978749467,2.924183981,0
2017-02-28,2.945716733,2.901855377,0
2017-03-31,2.957765602,2.792843895,0
2017-04-30,3.0334646,2.83715311,0
2017-05-31,3.05047001,2.916874409,0
2017-06-30,2.98632744,2.902181549,0
2017-07-31,2.938412786,2.85172006,0
2017-08-31,2.92139763,2.847843179,0
2017-09-30,2.905294759,2.780249484,0
2017-10-31,2.962805071,2.778999539,0
2017-11-30,2.959380492,2.85489787,0
2017-12-31,2.892834461,2.781987461,0
2018-01-31,2.917780108,2.775271188,0
2018-02-28,2.92404267,2.740072556,0
2018-03-31,3.004697707,2.764957651,0
2018-04-30,3.025129966,2.824819782,0
2018-05-31,3.037411606,2.765652737,0
2018-06-30,3.006154911,2.803179426,0
2018-07-31,3.0852382,2.817258855,0
2018-08-31,2.995281485,2.786883268,0
2018-09-30,3.042791442,2.817597431,0
2018-10-31,3.025786061,2.91365774,0
2018-11-30,3.053271378,2.850382032,0
2018-12-31,3.051487413,2.874286585,0
2019-01-31,3.050670577,2.853925287,0
2019-02-28,3.045764404,2.872109359,0
2019-03-31,3.082965581,2.84358344,0
2019-04-30,3.096467627,2.866712938,0
2019-05-31,3.120367989,2.909721108,0
2019-06-30,3.170537509,2.985316686,0
2019-07-31,3.197944373,2.963384082,0
2019-08-31,3.210349815,2.965107193,0
2019-09-30,3.192362003,2.99280644,0
2019-10-31,3.18775776,3.007211605,0
2019-11-30,3.141474778,3.016560262,0
2019-12-31,3.214583301,3.013483605,0
2020-01-31,3.224426294,2.985410287,1
2020-02-29,3.295501275,2.997616782,1
2020-03-31,3.175234801,3.041397568,0
2020-04-30,3.123847387,2.981288128,0
2020-05-31,3.092606531,3.031460318,0
2020-06-30,3.036075788,2.936778326,0
2020-07-31,3.025651327,2.919561269,0
2020-08-31,3.064815263,2.990972826,0
2020-09-30,3.073140289,3.033199293,0
2020-10-31,3.066316201,3.015978273,0
2020-11-30,3.024882451,2.997268234,0
2020-12-31,3.043419985,3.001159966,0
2021-01-31,3.075591283,3.040303713,0
2021-02-28,3.13274803,3.033094415,0
2021-03-31,3.114508391,3.027383707,0
2021-04-30,3.112654976,3.05401056,0
2021-05-31,3.08064043,3.049051601,0
2021-06-30,2.995289988,3.074206535,0
2021-07-31,3.02741818,3.061294468,0
2021-08-31,3.03521698,3.061417044,0
2021-09-30,3.034627893,3.106368598,0
2021-10-31,2.884623267,3.11705889,0
2021-11-30,2.887155558,3.094483144,0
2021-12-31,2.930784807,3.061306597,0
2022-01-31,2.867204042,3.099004843,0
2022-02-28,2.849792355,3.18019689,0
2022-03-31,2.860222102,3.203473779,0
2022-04-30,2.843548241,3.216840311,0
2022-05-31,2.7592368,3.241189073,0
2022-06-30,2.768247498,3.277893256,0
2022-07-31,2.762691891,3.268205444,0
2022-08-31,2.65719102,3.156825117,0
2022-09-30,2.787414635,3.159251145,0
2022-10-31,2.758332603,3.145688098,0
2022-11-30,2.707312353,3.028577911,0
2022-12-31,2.684636457,3.088956297,0
2023-01-31,2.699832891,3.107109407,0
2023-02-28,2.700359355,3.073856868,0
2023-03-31,2.75251915,3.074033801,0
2023-04-30,2.713239329,3.121731668,0
2023-05-31,2.803956166,3.22050684,0
2023-06-30,2.871345905,3.223208186,0
2023-07-31,2.869851658,3.189856325,0
2023-08-31,2.878529551,3.282182138,0
2023-09-30,2.865359063,3.233584371,0
2023-10-31,2.86738842,3.284272209,0
2023-11-30,2.86525855,3.283408587,0
2023-12-31,2.89975867,3.279038537,0
2024-01-31,2.922815672,3.29777601,0
2024-02-29,2.936410681,3.300080732,0
2024-03-31,2.968773537,3.342956806,0
2024-04-30,3.057359296,3.380061016,0
2024-05-31,3.049400685,3.381601758,0
2024-06-30,3.107610752,3.278085063,0
2024-07-31,3.06054337,3.316127069,0
2024-08-31,3.071608178,3.324207268,0
2024-09-30,3.065861514,3.255330989,0


==> xtra/figures/Files/data/deepseekv3_sharpe_ratio_cs_strategy_diff.csv <==
,lookback_period_number_of_months,deepseek_diff_strategy,gpt4o_DiffStrategy
0,1,0.15911268,0.15543447
1,2,0.304611038,0.434213576
2,3,0.540337661,0.438613286
3,4,0.387682004,0.208055535
4,5,0.360234746,0.458027921
5,6,0.582908243,0.717539445
6,7,0.451763711,0.648576618
7,8,0.482190679,0.507775745
8,9,0.600065354,0.50560934
9,10,0.376364578,0.356808026
10,11,0.3928527,0.437538361
11,12,0.471112735,0.397499959
12,13,0.219664806,0.31197086
13,14,0.260013933,0.283533075
14,15,0.1378561,0.372024508
15,16,0.135434446,0.332545667
16,17,0.081918836,0.3331626
17,18,0.256009844,0.332997701
18,19,0.123376959,0.31326728
19,20,0.190830613,0.269058859
20,21,0.288806468,0.369708905
21,22,0.229922329,0.28827223
22,23,0.185248568,0.220490739
23,24,0.207504053,0.225909477
24,25,0.308964884,0.205411716
25,26,0.315624674,0.283730167
26,27,0.251976738,0.161139172
27,28,0.260360503,0.251793728
28,29,0.296668442,0.285909697
29,30,0.377859199,0.387768065
30,31,0.413471263,0.321067928
31,32,0.334946081,0.307634305
32,33,0.288207713,0.215093374
33,34,0.405796282,0.460077126
34,35,0.319241103,0.366396096
35,36,0.430454024,0.507851157
36,37,0.442024088,0.606806983
37,38,0.430836836,0.511467112
38,39,0.518698303,0.561430955
39,40,0.545225322,0.520566261
40,41,0.544374399,0.563068096
41,42,0.574327987,0.565171019
42,43,0.634276599,0.533054522
43,44,0.614999501,0.480026398
44,45,0.633098928,0.560907297
45,46,0.656640321,0.532936002
46,47,0.744761484,0.629512425
47,48,0.696685825,0.611076879
48,49,0.721410738,0.580467043
49,50,0.704891607,0.580870898
50,51,0.78698199,0.571608473
51,52,0.715449202,0.575112445
52,53,0.636228261,0.474141654
53,54,0.726058121,0.510218933
54,55,0.662198125,0.509462635
55,56,0.615113417,0.413402774
56,57,0.61514076,0.455508536
57,58,0.647520634,0.383158918
58,59,0.605217212,0.43189044
59,60,0.566047893,0.467348709


==> xtra/figures/Files/data/economic_events_per_year.csv <==
year,economic_events_per_year
1996,1955
1997,2053
1998,2091
1999,2171
2000,2260
2001,2393
2002,2418
2003,2460
2004,2488
2005,2517
2006,2559
2007,2567
2008,3610
2009,3770
2010,3822
2011,3814
2012,3845
2013,3952
2014,4385
2015,4665
2016,4639
2017,4604
2018,4682
2019,4842
2020,5128
2021,5104
2022,4996
2023,4996
2024,3946


==> xtra/figures/Files/data/f1_score_annual_return.csv <==
,year,F1-score,annualized_return_percentage_48_months
4,2000,0,8.219317574
5,2001,0.633931275,9.822721399
6,2002,0.476940102,7.518547376
7,2003,0.537627611,21.68355817
8,2004,0.376375806,5.486178092
9,2005,0.30121742,16.07283629
10,2006,0.519290472,-0.582345006
11,2007,0.370517737,7.576993073
12,2008,1.413038982,-3.899226499
13,2009,3.558913336,8.46654243
14,2010,1.006002198,12.19063398
15,2011,0.726545996,-0.395782499
16,2012,1.426234514,2.012419663
17,2013,1.8494513,-1.452322252
18,2014,1.877994251,1.966128132
19,2015,2.771741817,0.141970284
20,2016,3.890033773,17.00592032
21,2017,1.665652001,-1.995207587
22,2018,1.71363397,2.996678724
23,2019,2.220401323,2.846784507
24,2020,9.727690617,-3.88007784
25,2021,7.454926274,-4.753804376
26,2022,6.673930132,-6.508751463
27,2023,9.610446354,5.711457622
28,2024,3.41039474,7.105266265


==> xtra/figures/Files/data/how_many_guess_each_year.csv <==
year,how_many_guess_each_year
1996,283
1997,123
1998,279
1999,426
2000,96
2001,131
2002,98
2003,144
2004,169
2005,139
2006,137
2007,132
2008,353
2009,557
2010,353
2011,315
2012,362
2013,590
2014,834
2015,1036
2016,1530
2017,799
2018,804
2019,1282
2020,4883
2021,4099
2022,6329
2023,73860
2024,2566


==> xtra/figures/Files/data/portfolio_composition_48_months_CS_diff_ratio.csv <==
date,AUD,CAD,CHF,EUR,GBP,JPY,NOK,NZD,SEK,NBER_Recession_indicator
1999-12-31,0,0,1,0,0,-1,1,0,-1,0
2000-01-31,0,0,1,0,0,-1,1,0,-1,0
2000-02-29,0,0,1,0,0,-1,1,0,-1,0
2000-03-31,0,0,1,0,0,-1,1,-1,0,0
2000-04-30,0,0,1,0,0,-1,1,-1,0,0
2000-05-31,0,0,1,0,0,-1,1,-1,0,0
2000-06-30,0,0,1,0,0,-1,1,-1,0,0
2000-07-31,0,0,1,0,0,-1,1,-1,0,0
2000-08-31,0,0,1,0,0,-1,1,-1,0,0
2000-09-30,0,0,1,0,0,-1,1,-1,0,0
2000-10-31,0,0,1,0,0,-1,1,-1,0,0
2000-11-30,0,0,1,0,0,-1,1,-1,0,0
2000-12-31,0,0,1,0,0,-1,1,-1,0,0
2001-01-31,0,0,1,1,0,-1,0,-1,0,0
2001-02-28,0,0,1,0,0,-1,1,-1,0,1
2001-03-31,0,0,1,0,0,-1,1,-1,0,1
2001-04-30,0,0,1,0,0,-1,1,-1,0,1
2001-05-31,0,0,1,0,0,-1,1,-1,0,1
2001-06-30,0,0,1,0,0,-1,1,0,-1,1
2001-07-31,0,0,1,0,0,-1,1,0,-1,1
2001-08-31,0,0,1,0,0,-1,1,0,-1,1
2001-09-30,0,0,1,0,0,-1,1,0,-1,1
2001-10-31,0,0,1,0,0,-1,1,0,-1,0
2001-11-30,0,0,1,0,0,-1,1,0,-1,0
2001-12-31,1,0,1,0,0,-1,0,0,-1,0
2002-01-31,1,0,1,0,0,-1,0,0,-1,0
2002-02-28,1,0,1,0,0,-1,0,0,-1,0
2002-03-31,1,0,1,0,0,-1,0,0,-1,0
2002-04-30,0,0,1,0,-1,-1,0,1,0,0
2002-05-31,0,0,1,0,-1,-1,0,1,0,0
2002-06-30,1,0,1,0,-1,-1,0,0,0,0
2002-07-31,1,0,1,0,0,-1,-1,0,0,0
2002-08-31,1,0,0,0,0,-1,-1,1,0,0
2002-09-30,1,0,0,0,0,-1,-1,1,0,0
2002-10-31,1,0,0,0,0,-1,-1,1,0,0
2002-11-30,0,0,1,0,0,-1,-1,1,0,0
2002-12-31,0,0,1,0,0,-1,-1,1,0,0
2003-01-31,1,0,0,0,0,-1,-1,1,0,0
2003-02-28,1,0,0,0,0,-1,-1,1,0,0
2003-03-31,1,0,0,0,0,-1,-1,1,0,0
2003-04-30,1,0,0,0,0,-1,-1,1,0,0
2003-05-31,1,0,0,0,0,-1,-1,1,0,0
2003-06-30,1,0,0,0,0,-1,-1,1,0,0
2003-07-31,1,0,0,0,0,-1,-1,1,0,0
2003-08-31,1,0,0,0,0,-1,-1,1,0,0
2003-09-30,1,0,0,0,0,-1,-1,1,0,0
2003-10-31,1,0,0,0,0,-1,-1,1,0,0
2003-11-30,1,0,0,0,0,-1,-1,1,0,0
2003-12-31,1,0,0,0,0,-1,-1,1,0,0
2004-01-31,1,0,0,0,0,-1,-1,1,0,0
2004-02-29,1,0,0,0,0,-1,-1,1,0,0
2004-03-31,1,0,-1,0,0,-1,0,1,0,0
2004-04-30,1,0,-1,0,0,-1,0,1,0,0
2004-05-31,1,0,-1,0,0,-1,0,1,0,0
2004-06-30,1,0,-1,0,0,-1,0,1,0,0
2004-07-31,1,0,-1,0,0,-1,0,1,0,0
2004-08-31,1,0,-1,0,0,-1,0,1,0,0
2004-09-30,1,0,-1,0,0,-1,0,1,0,0
2004-10-31,1,0,-1,0,0,-1,0,1,0,0
2004-11-30,1,0,-1,0,0,-1,0,1,0,0
2004-12-31,1,0,-1,0,0,-1,0,1,0,0
2005-01-31,1,0,-1,0,0,-1,0,1,0,0
2005-02-28,1,0,0,0,0,-1,-1,1,0,0
2005-03-31,1,0,0,0,0,-1,-1,1,0,0
2005-04-30,1,0,0,0,0,-1,-1,1,0,0
2005-05-31,1,0,0,0,0,-1,0,1,-1,0
2005-06-30,1,0,-1,0,0,-1,0,1,0,0
2005-07-31,1,0,-1,0,0,-1,0,1,0,0
2005-08-31,1,0,0,0,0,-1,0,1,-1,0
2005-09-30,1,1,0,0,0,-1,0,0,-1,0
2005-10-31,0,1,0,0,0,-1,0,1,-1,0
2005-11-30,0,1,0,1,0,-1,0,0,-1,0
2005-12-31,0,1,0,0,0,-1,0,1,-1,0
2006-01-31,0,0,0,1,-1,0,0,1,-1,0
2006-02-28,0,1,0,1,-1,0,0,0,-1,0
2006-03-31,0,1,0,1,-1,0,0,0,-1,0
2006-04-30,0,1,0,1,-1,0,0,0,-1,0
2006-05-31,0,1,0,1,0,-1,0,0,-1,0
2006-06-30,0,1,0,1,0,-1,0,0,-1,0
2006-07-31,0,0,1,1,-1,-1,0,0,0,0
2006-08-31,0,0,1,1,-1,-1,0,0,0,0
2006-09-30,0,0,1,1,-1,-1,0,0,0,0
2006-10-31,0,0,0,1,-1,-1,1,0,0,0
2006-11-30,0,0,0,1,-1,-1,1,0,0,0
2006-12-31,0,0,0,1,-1,-1,1,0,0,0
2007-01-31,0,0,0,1,-1,-1,1,0,0,0
2007-02-28,0,0,1,1,0,-1,0,0,-1,0
2007-03-31,0,0,0,1,-1,-1,1,0,0,0
2007-04-30,0,0,0,1,-1,-1,1,0,0,0
2007-05-31,0,0,1,1,-1,-1,0,0,0,0
2007-06-30,0,0,1,0,-1,-1,1,0,0,0
2007-07-31,0,0,1,0,-1,-1,1,0,0,0
2007-08-31,0,0,1,0,-1,-1,1,0,0,0
2007-09-30,0,0,1,0,-1,-1,1,0,0,0
2007-10-31,0,0,1,0,-1,-1,1,0,0,0
2007-11-30,0,0,1,0,-1,-1,1,0,0,1
2007-12-31,0,0,1,0,-1,-1,1,0,0,1
2008-01-31,0,0,1,0,-1,-1,1,0,0,1
2008-02-29,0,0,1,0,-1,-1,1,0,0,1
2008-03-31,0,0,1,0,-1,-1,1,0,0,1
2008-04-30,0,0,1,0,-1,-1,1,0,0,1
2008-05-31,0,0,1,0,-1,-1,1,0,0,1
2008-06-30,0,0,1,0,-1,-1,1,0,0,1
2008-07-31,0,0,1,0,-1,-1,1,0,0,1
2008-08-31,0,0,1,0,-1,-1,1,0,0,1
2008-09-30,0,0,1,0,-1,-1,1,0,0,1
2008-10-31,0,0,1,0,-1,-1,1,0,0,1
2008-11-30,0,0,1,0,-1,-1,1,0,0,1
2008-12-31,0,0,1,0,-1,-1,1,0,0,1
2009-01-31,0,0,1,0,-1,-1,1,0,0,1
2009-02-28,0,0,1,0,-1,-1,1,0,0,1
2009-03-31,0,0,1,0,-1,-1,1,0,0,1
2009-04-30,0,0,1,0,-1,-1,1,0,0,1
2009-05-31,0,0,1,0,-1,-1,1,0,0,0
2009-06-30,0,0,1,0,-1,-1,1,0,0,0
2009-07-31,0,0,1,0,-1,-1,1,0,0,0
2009-08-31,0,0,1,-1,0,-1,1,0,0,0
2009-09-30,1,0,1,-1,0,-1,0,0,0,0
2009-10-31,1,0,1,-1,0,-1,0,0,0,0
2009-11-30,1,0,1,-1,0,-1,0,0,0,0
2009-12-31,1,0,1,-1,0,-1,0,0,0,0
2010-01-31,1,0,1,-1,0,-1,0,0,0,0
2010-02-28,1,0,1,-1,0,-1,0,0,0,0
2010-03-31,1,0,1,-1,0,-1,0,0,0,0
2010-04-30,1,0,1,-1,0,-1,0,0,0,0
2010-05-31,1,0,1,-1,0,-1,0,0,0,0
2010-06-30,1,0,1,-1,0,-1,0,0,0,0
2010-07-31,1,0,1,-1,0,-1,0,0,0,0
2010-08-31,1,0,1,0,-1,-1,0,0,0,0
2010-09-30,1,0,1,0,-1,-1,0,0,0,0
2010-10-31,1,0,1,0,-1,-1,0,0,0,0
2010-11-30,1,0,1,0,-1,-1,0,0,0,0
2010-12-31,0,0,1,0,-1,-1,0,1,0,0
2011-01-31,0,0,1,0,-1,-1,0,1,0,0
2011-02-28,0,0,1,0,-1,-1,0,1,0,0
2011-03-31,0,0,1,0,-1,-1,0,1,0,0
2011-04-30,0,0,1,0,-1,-1,0,1,0,0
2011-05-31,0,0,1,0,-1,-1,0,1,0,0
2011-06-30,0,0,1,0,-1,-1,0,1,0,0
2011-07-31,0,0,1,0,-1,0,0,1,-1,0
2011-08-31,0,0,1,0,-1,-1,0,1,0,0
2011-09-30,0,0,1,0,-1,0,0,1,-1,0
2011-10-31,0,0,1,-1,0,0,0,1,-1,0
2011-11-30,0,0,1,-1,0,0,0,1,-1,0
2011-12-31,0,1,0,-1,0,0,0,1,-1,0
2012-01-31,0,1,0,-1,0,0,0,1,-1,0
2012-02-29,0,1,0,-1,0,0,0,1,-1,0
2012-03-31,0,1,0,-1,0,0,0,1,-1,0
2012-04-30,0,1,0,0,-1,0,0,1,-1,0
2012-05-31,0,1,0,-1,0,0,0,1,-1,0
2012-06-30,0,0,0,-1,0,0,1,1,-1,0
2012-07-31,0,1,0,-1,0,0,0,1,-1,0
2012-08-31,0,0,1,-1,0,0,0,1,-1,0
2012-09-30,0,0,1,-1,0,0,0,1,-1,0
2012-10-31,0,0,1,-1,0,0,0,1,-1,0
2012-11-30,0,0,1,-1,0,0,0,1,-1,0
2012-12-31,0,0,1,-1,0,0,0,1,-1,0
2013-01-31,-1,0,1,0,0,0,0,1,-1,0
2013-02-28,-1,0,1,0,0,0,0,1,-1,0
2013-03-31,0,0,1,-1,0,0,0,1,-1,0
2013-04-30,-1,0,1,0,0,0,0,1,-1,0
2013-05-31,-1,0,0,-1,0,0,1,1,0,0
2013-06-30,-1,0,1,0,0,0,1,0,-1,0
2013-07-31,-1,0,1,0,0,0,1,0,-1,0
2013-08-31,-1,0,1,0,0,0,1,0,-1,0
2013-09-30,-1,0,1,0,0,0,1,0,-1,0
2013-10-31,-1,0,1,0,0,0,1,0,-1,0
2013-11-30,-1,0,0,0,0,0,1,1,-1,0
2013-12-31,-1,0,0,0,0,0,1,1,-1,0
2014-01-31,-1,0,0,0,0,0,1,1,-1,0
2014-02-28,-1,0,0,0,0,0,1,1,-1,0
2014-03-31,-1,0,0,0,0,0,1,1,-1,0
2014-04-30,-1,0,0,0,0,0,1,1,-1,0
2014-05-31,-1,0,0,0,0,0,1,1,-1,0
2014-06-30,-1,0,0,0,0,0,1,1,-1,0
2014-07-31,-1,0,0,0,0,0,1,1,-1,0
2014-08-31,-1,0,0,0,0,0,1,1,-1,0
2014-09-30,-1,0,0,0,0,0,1,1,-1,0
2014-10-31,-1,0,0,0,0,0,1,1,-1,0
2014-11-30,-1,0,0,0,0,0,1,1,-1,0
2014-12-31,-1,0,0,0,0,0,1,1,-1,0
2015-01-31,0,0,0,-1,0,0,1,1,-1,0
2015-02-28,0,0,0,-1,0,0,1,1,-1,0
2015-03-31,0,0,0,-1,0,0,1,1,-1,0
2015-04-30,0,0,0,-1,0,0,1,1,-1,0
2015-05-31,0,0,0,-1,0,0,1,1,-1,0
2015-06-30,-1,0,0,0,0,0,1,1,-1,0
2015-07-31,-1,0,0,0,0,0,1,1,-1,0
2015-08-31,-1,0,0,0,0,0,1,1,-1,0
2015-09-30,-1,0,0,0,0,0,1,1,-1,0
2015-10-31,-1,0,1,0,-1,0,0,1,0,0
2015-11-30,-1,0,1,0,-1,0,0,1,0,0
2015-12-31,-1,0,0,0,-1,0,1,1,0,0
2016-01-31,0,0,1,0,-1,0,0,1,-1,0
2016-02-29,0,0,1,0,-1,0,0,1,-1,0
2016-03-31,0,0,1,0,-1,0,0,1,-1,0
2016-04-30,0,0,1,0,-1,0,0,1,-1,0
2016-05-31,0,0,1,0,-1,0,0,1,-1,0
2016-06-30,0,0,1,0,-1,0,0,1,-1,0
2016-07-31,-1,0,1,0,0,0,0,1,-1,0
2016-08-31,-1,0,0,0,0,0,1,1,-1,0
2016-09-30,-1,0,1,0,0,0,0,1,-1,0
2016-10-31,-1,0,1,0,0,0,0,1,-1,0
2016-11-30,-1,0,0,1,0,0,0,1,-1,0
2016-12-31,-1,0,0,1,0,0,0,1,-1,0
2017-01-31,-1,0,0,1,0,0,0,1,-1,0
2017-02-28,-1,0,0,1,0,0,0,1,-1,0
2017-03-31,-1,0,0,1,0,0,0,1,-1,0
2017-04-30,0,0,0,1,-1,0,0,1,-1,0
2017-05-31,0,0,0,1,0,0,-1,1,-1,0
2017-06-30,0,0,0,1,0,0,-1,1,-1,0
2017-07-31,0,0,0,1,-1,0,0,1,-1,0
2017-08-31,0,0,0,1,-1,0,0,1,-1,0
2017-09-30,0,0,0,1,0,0,-1,1,-1,0
2017-10-31,0,0,0,1,0,0,-1,1,-1,0
2017-11-30,0,1,0,1,0,0,-1,0,-1,0
2017-12-31,0,1,0,1,0,0,-1,0,-1,0
2018-01-31,0,1,0,1,0,0,-1,0,-1,0
2018-02-28,0,1,0,1,0,0,-1,0,-1,0
2018-03-31,0,1,0,1,0,0,-1,0,-1,0
2018-04-30,0,0,0,1,-1,1,0,0,-1,0
2018-05-31,0,1,0,1,-1,0,0,0,-1,0
2018-06-30,0,0,0,1,-1,1,0,0,-1,0
2018-07-31,0,0,0,1,-1,1,0,0,-1,0
2018-08-31,0,0,0,1,-1,1,0,0,-1,0
2018-09-30,0,0,0,1,-1,1,0,0,-1,0
2018-10-31,0,0,0,1,-1,1,0,0,-1,0
2018-11-30,0,0,0,1,-1,1,0,0,-1,0
2018-12-31,0,0,0,1,-1,1,0,0,-1,0
2019-01-31,0,1,0,1,-1,0,0,0,-1,0
2019-02-28,0,1,0,1,-1,0,0,0,-1,0
2019-03-31,-1,1,0,1,0,0,0,0,-1,0
2019-04-30,0,1,0,1,0,0,0,-1,-1,0
2019-05-31,-1,1,0,1,0,0,0,0,-1,0
2019-06-30,-1,1,0,1,0,0,0,0,-1,0
2019-07-31,-1,1,0,1,0,0,0,0,-1,0
2019-08-31,-1,1,0,0,0,0,1,0,-1,0
2019-09-30,-1,1,0,1,0,0,0,0,-1,0
2019-10-31,0,1,-1,0,0,0,1,0,-1,0
2019-11-30,-1,1,0,0,0,1,0,0,-1,0
2019-12-31,-1,1,0,1,0,0,0,0,-1,0
2020-01-31,-1,1,0,1,0,0,0,0,-1,1
2020-02-29,-1,1,0,1,0,0,0,0,-1,1
2020-03-31,-1,1,0,1,0,0,0,0,-1,0
2020-04-30,-1,1,0,1,0,0,0,0,-1,0
2020-05-31,-1,1,0,1,0,0,0,0,-1,0
2020-06-30,0,1,-1,1,0,0,0,0,-1,0
2020-07-31,-1,1,0,1,0,0,0,0,-1,0
2020-08-31,-1,1,0,1,0,0,0,0,-1,0
2020-09-30,-1,1,0,1,0,0,0,0,-1,0
2020-10-31,-1,1,-1,1,0,0,0,0,0,0
2020-11-30,-1,1,-1,1,0,0,0,0,0,0
2020-12-31,0,1,-1,1,0,0,0,0,-1,0
2021-01-31,0,1,-1,0,0,0,1,0,-1,0
2021-02-28,-1,0,-1,1,0,0,1,0,0,0
2021-03-31,0,0,-1,1,0,0,1,0,-1,0
2021-04-30,-1,0,-1,1,0,0,1,0,0,0
2021-05-31,0,0,-1,1,0,-1,1,0,0,0
2021-06-30,0,0,-1,1,0,-1,1,0,0,0
2021-07-31,0,0,-1,1,0,-1,1,0,0,0
2021-08-31,-1,0,-1,1,0,0,1,0,0,0
2021-09-30,-1,0,-1,0,0,0,1,0,1,0
2021-10-31,0,1,-1,0,0,-1,1,0,0,0
2021-11-30,-1,0,-1,0,0,0,1,1,0,0
2021-12-31,-1,1,-1,0,0,0,1,0,0,0
2022-01-31,-1,0,-1,0,0,0,1,0,1,0
2022-02-28,-1,0,-1,0,0,0,1,0,1,0
2022-03-31,0,0,-1,0,0,-1,1,0,1,0
2022-04-30,0,0,-1,0,0,-1,1,0,1,0
2022-05-31,-1,0,-1,0,0,0,1,0,1,0
2022-06-30,0,1,-1,0,0,-1,1,0,0,0
2022-07-31,0,0,-1,0,0,-1,1,0,1,0
2022-08-31,0,0,-1,0,0,-1,1,0,1,0
2022-09-30,0,0,-1,0,0,-1,1,0,1,0
2022-10-31,0,0,-1,1,0,-1,1,0,0,0
2022-11-30,0,0,-1,1,0,-1,1,0,0,0
2022-12-31,0,0,-1,1,0,-1,1,0,0,0
2023-01-31,0,0,-1,1,0,-1,1,0,0,0
2023-02-28,-1,0,0,1,0,-1,1,0,0,0
2023-03-31,-1,0,0,1,0,-1,1,0,0,0
2023-04-30,-1,0,0,1,0,-1,1,0,0,0
2023-05-31,-1,0,0,1,0,-1,1,0,0,0
2023-06-30,-1,0,0,1,0,-1,1,0,0,0
2023-07-31,-1,0,0,1,0,-1,1,0,0,0
2023-08-31,-1,0,0,1,0,-1,1,0,0,0
2023-09-30,-1,0,0,1,0,-1,1,0,0,0
2023-10-31,-1,0,0,1,0,-1,1,0,0,0
2023-11-30,-1,0,0,1,0,-1,1,0,0,0
2023-12-31,0,0,0,1,0,-1,1,-1,0,0
2024-01-31,0,0,0,1,0,-1,1,-1,0,0
2024-02-29,0,0,0,1,0,-1,1,-1,0,0
2024-03-31,0,0,0,1,0,-1,1,-1,0,0
2024-04-30,0,0,-1,1,0,-1,1,0,0,0
2024-05-31,0,0,-1,1,0,-1,1,0,0,0
2024-06-30,-1,0,0,0,1,0,1,-1,0,0
2024-07-31,0,0,-1,0,1,0,1,-1,0,0
2024-08-31,0,0,-1,0,1,0,1,-1,0,0
2024-09-30,-1,0,-1,0,1,0,1,0,0,0


==> xtra/figures/Files/data/pure_hindsight_performance_over_time.csv <==
date,return,recession_indicator
1996-02-29,0.998937178,0
1996-03-31,0.992925146,0
1996-04-30,0.980722194,0
1996-05-31,0.983865731,0
1996-06-30,0.985255087,0
1996-07-31,0.984898049,0
1996-08-31,0.988914456,0
1996-09-30,0.987401032,0
1996-10-31,0.980047754,0
1996-11-30,0.985233506,0
1996-12-31,0.984522494,0
1997-01-31,1.014713473,0
1997-02-28,1.012345577,0
1997-03-31,1.018761605,0
1997-04-30,1.023124897,0
1997-05-31,1.013335247,0
1997-06-30,1.011467569,0
1997-07-31,1.020757874,0
1997-08-31,1.02384585,0
1997-09-30,1.025588524,0
1997-10-31,1.044705128,0
1997-11-30,1.051614479,0
1997-12-31,1.042139152,0
1998-01-31,1.037425008,0
1998-02-28,1.034872235,0
1998-03-31,1.009188414,0
1998-04-30,1.013191366,0
1998-05-31,1.014772589,0
1998-06-30,1.01382689,0
1998-07-31,1.012697441,0
1998-08-31,1.016451585,0
1998-09-30,1.019781297,0
1998-10-31,1.005057297,0
1998-11-30,1.008506454,0
1998-12-31,1.005443155,0
1999-01-31,1.011203772,0
1999-02-28,1.016000049,0
1999-03-31,1.018472764,0
1999-04-30,1.021593502,0
1999-05-31,1.022550463,0
1999-06-30,1.028234732,0
1999-07-31,1.048174631,0
1999-08-31,1.04964797,0
1999-09-30,1.045720782,0
1999-10-31,1.047491261,0
1999-11-30,1.053306272,0
1999-12-31,1.051798446,0
2000-01-31,1.060207965,0
2000-02-29,1.053569113,0
2000-03-31,1.04832547,0
2000-04-30,1.035661472,0
2000-05-31,1.044868623,0
2000-06-30,1.035183573,0
2000-07-31,1.041218011,0
2000-08-31,1.058369009,0
2000-09-30,1.048659764,0
2000-10-31,1.056240045,0
2000-11-30,1.049827334,0
2000-12-31,1.040367731,0
2001-01-31,1.035720847,0
2001-02-28,1.057607111,0
2001-03-31,1.066088139,1
2001-04-30,1.065341848,1
2001-05-31,1.058645977,1
2001-06-30,1.051819415,1
2001-07-31,1.052746728,1
2001-08-31,1.04558628,1
2001-09-30,1.051871455,1
2001-10-31,1.052801387,1
2001-11-30,1.05435346,0
2001-12-31,1.046300468,0
2002-01-31,1.046589056,0
2002-02-28,1.041786593,0
2002-03-31,1.031328563,0
2002-04-30,1.03504391,0
2002-05-31,1.046601374,0
2002-06-30,1.029254397,0
2002-07-31,1.024623298,0
2002-08-31,1.028649548,0
2002-09-30,1.034202383,0
2002-10-31,1.027997328,0
2002-11-30,1.032742897,0
2002-12-31,1.007392592,0
2003-01-31,1.00278458,0
2003-02-28,1.01272182,0
2003-03-31,1.007462113,0
2003-04-30,1.013951748,0
2003-05-31,1.028755097,0
2003-06-30,1.017495391,0
2003-07-31,1.019018172,0
2003-08-31,1.010573818,0
2003-09-30,0.986085858,0
2003-10-31,0.977133994,0
2003-11-30,0.988452171,0
2003-12-31,1.003285968,0
2004-01-31,0.99645548,0
2004-02-29,0.999577335,0
2004-03-31,1.00074878,0
2004-04-30,1.001861718,0
2004-05-31,0.987936734,0
2004-06-30,0.996833134,0
2004-07-31,0.991594275,0
2004-08-31,0.991013988,0
2004-09-30,0.986818697,0
2004-10-31,0.987001082,0
2004-11-30,0.982906166,0
2004-12-31,0.985748073,0
2005-01-31,0.990133958,0
2005-02-28,0.993319563,0
2005-03-31,0.994504463,0
2005-04-30,0.981671354,0
2005-05-31,0.984691376,0
2005-06-30,0.994888692,0
2005-07-31,0.997465743,0
2005-08-31,0.989518726,0
2005-09-30,0.994525381,0
2005-10-31,0.990945432,0
2005-11-30,0.991079036,0
2005-12-31,0.995498368,0
2006-01-31,0.999160495,0
2006-02-28,1.004218673,0
2006-03-31,1.007560156,0
2006-04-30,1.012369344,0
2006-05-31,1.010942634,0
2006-06-30,1.006694741,0
2006-07-31,1.009752733,0
2006-08-31,1.003772545,0
2006-09-30,1.006076348,0
2006-10-31,0.998452825,0
2006-11-30,0.993639616,0
2006-12-31,0.996198182,0
2007-01-31,0.997218772,0
2007-02-28,0.991178389,0
2007-03-31,0.988016891,0
2007-04-30,0.984804821,0
2007-05-31,0.97323169,0
2007-06-30,0.97327603,0
2007-07-31,0.973921068,0
2007-08-31,0.98976488,0
2007-09-30,0.948962744,0
2007-10-31,0.942653096,0
2007-11-30,0.945377429,0
2007-12-31,0.943417208,1
2008-01-31,0.94812072,1
2008-02-29,0.967362417,1
2008-03-31,0.971616012,1
2008-04-30,0.968570752,1
2008-05-31,0.967600119,1
2008-06-30,0.975156868,1
2008-07-31,0.979318425,1
2008-08-31,1.019799435,1
2008-09-30,1.052715518,1
2008-10-31,1.175791108,1
2008-11-30,1.208120456,1
2008-12-31,1.242447195,1
2009-01-31,1.244306308,1
2009-02-28,1.259524658,1
2009-03-31,1.270664956,1
2009-04-30,1.272668807,1
2009-05-31,1.274648276,1
2009-06-30,1.269437663,0
2009-07-31,1.306375487,0
2009-08-31,1.309034787,0
2009-09-30,1.309615363,0
2009-10-31,1.309569672,0
2009-11-30,1.320694712,0
2009-12-31,1.338036147,0
2010-01-31,1.341891764,0
2010-02-28,1.333973828,0
2010-03-31,1.340590291,0
2010-04-30,1.339959612,0
2010-05-31,1.387732677,0
2010-06-30,1.386963076,0
2010-07-31,1.370430993,0
2010-08-31,1.373947948,0
2010-09-30,1.388238726,0
2010-10-31,1.385859425,0
2010-11-30,1.382675302,0
2010-12-31,1.378261083,0
2011-01-31,1.365058306,0
2011-02-28,1.369452194,0
2011-03-31,1.364757627,0
2011-04-30,1.380897878,0
2011-05-31,1.380227596,0
2011-06-30,1.386828954,0
2011-07-31,1.391382862,0
2011-08-31,1.388061643,0
2011-09-30,1.431126862,0
2011-10-31,1.451487343,0
2011-11-30,1.476616123,0
2011-12-31,1.487072871,0
2012-01-31,1.487007065,0
2012-02-29,1.479272371,0
2012-03-31,1.490979608,0
2012-04-30,1.486385342,0
2012-05-31,1.54815013,0
2012-06-30,1.529167282,0
2012-07-31,1.520130942,0
2012-08-31,1.516243557,0
2012-09-30,1.51042835,0
2012-10-31,1.511215885,0
2012-11-30,1.515589018,0
2012-12-31,1.523027904,0
2013-01-31,1.510483809,0
2013-02-28,1.534140821,0
2013-03-31,1.528642573,0
2013-04-30,1.524226856,0
2013-05-31,1.543019893,0
2013-06-30,1.534027966,0
2013-07-31,1.524557653,0
2013-08-31,1.528133763,0
2013-09-30,1.510054936,0
2013-10-31,1.506532674,0
2013-11-30,1.526309268,0
2013-12-31,1.52391437,0
2014-01-31,1.525485473,0
2014-02-28,1.518801774,0
2014-03-31,1.533769003,0
2014-04-30,1.534256245,0
2014-05-31,1.538622573,0
2014-06-30,1.540397032,0
2014-07-31,1.545745917,0
2014-08-31,1.551312498,0
2014-09-30,1.599589811,0
2014-10-31,1.615672831,0
2014-11-30,1.643803048,0
2014-12-31,1.669743053,0
2015-01-31,1.738933512,0
2015-02-28,1.727998754,0
2015-03-31,1.762382003,0
2015-04-30,1.763077764,0
2015-05-31,1.783306456,0
2015-06-30,1.791242344,0
2015-07-31,1.78401679,0
2015-08-31,1.790657698,0
2015-09-30,1.797993946,0
2015-10-31,1.805530597,0
2015-11-30,1.797077122,0
2015-12-31,1.767390449,0
2016-01-31,1.7950916,0
2016-02-29,1.804570739,0
2016-03-31,1.814391643,0
2016-04-30,1.826558073,0
2016-05-31,1.825148709,0
2016-06-30,1.864652243,0
2016-07-31,1.86837175,0
2016-08-31,1.870791188,0
2016-09-30,1.876759893,0
2016-10-31,1.898993175,0
2016-11-30,1.931966204,0
2016-12-31,1.938503208,0
2017-01-31,1.975910101,0
2017-02-28,1.998148094,0
2017-03-31,2.009368193,0
2017-04-30,2.019515457,0
2017-05-31,2.006476438,0
2017-06-30,1.984625162,0
2017-07-31,1.962395967,0
2017-08-31,1.962911899,0
2017-09-30,1.971789382,0
2017-10-31,1.988954577,0
2017-11-30,1.983858279,0
2017-12-31,2.00657805,0
2018-01-31,2.021331516,0
2018-02-28,2.025479751,0
2018-03-31,2.019665469,0
2018-04-30,1.999000752,0
2018-05-31,1.989157254,0
2018-06-30,1.97554249,0
2018-07-31,1.97614667,0
2018-08-31,2.002013234,0
2018-09-30,1.997662396,0
2018-10-31,2.036454394,0
2018-11-30,2.034376526,0
2018-12-31,2.032565724,0
2019-01-31,2.027569218,0
2019-02-28,2.026803934,0
2019-03-31,2.025308016,0
2019-04-30,2.015387048,0
2019-05-31,2.026840916,0
2019-06-30,2.035018911,0
2019-07-31,2.033531748,0
2019-08-31,2.058281883,0
2019-09-30,2.060962139,0
2019-10-31,2.072390794,0
2019-11-30,2.070639236,0
2019-12-31,2.038036555,0
2020-01-31,2.050717923,0
2020-02-29,2.046792669,1
2020-03-31,2.097467405,1
2020-04-30,2.091695691,0
2020-05-31,2.125072241,0
2020-06-30,2.13099225,0
2020-07-31,2.16366002,0
2020-08-31,2.190349194,0
2020-09-30,2.209578541,0
2020-10-31,2.208228251,0
2020-11-30,2.233571805,0
2020-12-31,2.277227307,0
2021-01-31,2.27153921,0
2021-02-28,2.278027497,0
2021-03-31,2.327785541,0
2021-04-30,2.309125749,0
2021-05-31,2.308990555,0
2021-06-30,2.33079077,0
2021-07-31,2.331422277,0
2021-08-31,2.333693739,0
2021-09-30,2.36009086,0
2021-10-31,2.381093751,0
2021-11-30,2.40959117,0
2021-12-31,2.394185026,0
2022-01-31,2.401727954,0
2022-02-28,2.397166929,0
2022-03-31,2.4246177,0
2022-04-30,2.502192594,0
2022-05-31,2.490395452,0
2022-06-30,2.562292295,0
2022-07-31,2.562432753,0
2022-08-31,2.569253479,0
2022-09-30,2.673437939,0
2022-10-31,2.680462171,0
2022-11-30,2.80174509,0
2022-12-31,2.825134703,0
2023-01-31,2.839467313,0
2023-02-28,2.883778327,0
2023-03-31,2.870505676,0
2023-04-30,2.860411127,0
2023-05-31,2.860608417,0
2023-06-30,2.825554844,0
2023-07-31,2.81955736,0
2023-08-31,2.857729935,0
2023-09-30,2.869392646,0
2023-10-31,2.906950587,0
2023-11-30,2.906950587,0
2023-12-31,2.906950587,0
2024-01-31,2.906950587,0
2024-02-29,2.906950587,0
2024-03-31,2.906950587,0
2024-04-30,2.89297499,0
2024-05-31,2.881802389,0
2024-06-30,2.881802389,0
2024-07-31,2.888898959,0
2024-08-31,2.88032413,0
2024-09-30,2.88032413,0
2024-10-31,2.88032413,0


==> xtra/figures/Files/data/sharpe_ratio_cs_strategy_diff.csv <==
Lookback,DiffStrategy
1,0.15543447
2,0.434213576
3,0.438613286
4,0.208055535
5,0.458027921
6,0.717539445
7,0.648576618
8,0.507775745
9,0.50560934
10,0.356808026
11,0.437538361
12,0.397499959
13,0.31197086
14,0.283533075
15,0.372024508
16,0.332545667
17,0.3331626
18,0.332997701
19,0.31326728
20,0.269058859
21,0.369708905
22,0.28827223
23,0.220490739
24,0.225909477
25,0.205411716
26,0.283730167
27,0.161139172
28,0.251793728
29,0.285909697
30,0.387768065
31,0.321067928
32,0.307634305
33,0.215093374
34,0.460077126
35,0.366396096
36,0.507851157
37,0.606806983
38,0.511467112
39,0.561430955
40,0.520566261
41,0.563068096
42,0.565171019
43,0.533054522
44,0.480026398
45,0.560907297
46,0.532936002
47,0.629512425
48,0.611076879
49,0.580467043
50,0.580870898
51,0.571608473
52,0.575112445
53,0.474141654
54,0.510218933
55,0.509462635
56,0.413402774
57,0.455508536
58,0.383158918
59,0.43189044
60,0.467348709


==> xtra/figures/Files/data/sharpe_ratio_cs_strategy_diff_ratio_weighted_squared_and_unweighted.csv <==
,lookback_period_number_of_months,diff_strategy_weighted,diff_strategy_unweighted
0,1,0.068787195,0.15543447
1,2,0.575904899,0.434213576
2,3,0.489300596,0.438613286
3,4,0.347894706,0.208055535
4,5,0.566389078,0.458027921
5,6,0.361731173,0.717539445
6,7,0.716051993,0.648576618
7,8,0.717315813,0.507775745
8,9,0.671185061,0.50560934
9,10,0.540629578,0.356808026
10,11,0.502433321,0.437538361
11,12,0.37463328,0.397499959
12,13,0.481829629,0.31197086
13,14,0.575203429,0.283533075
14,15,0.453884248,0.372024508
15,16,0.463398323,0.332545667
16,17,0.384501274,0.3331626
17,18,0.370357834,0.332997701
18,19,0.324846384,0.31326728
19,20,0.399108279,0.269058859
20,21,0.24404164,0.369708905
21,22,0.282575678,0.28827223
22,23,0.283539779,0.220490739
23,24,0.247208277,0.225909477
24,25,0.312806584,0.205411716
25,26,0.392417096,0.283730167
26,27,0.356254108,0.161139172
27,28,0.383384842,0.251793728
28,29,0.360638302,0.285909697
29,30,0.424272091,0.387768065
30,31,0.384340034,0.321067928
31,32,0.436960717,0.307634305
32,33,0.472351925,0.215093374
33,34,0.596493023,0.460077126
34,35,0.46905003,0.366396096
35,36,0.535979647,0.507851157
36,37,0.557611697,0.606806983
37,38,0.661091608,0.511467112
38,39,0.591266477,0.561430955
39,40,0.628327332,0.520566261
40,41,0.606708165,0.563068096
41,42,0.624321959,0.565171019
42,43,0.574140438,0.533054522
43,44,0.732394433,0.480026398
44,45,0.683129277,0.560907297
45,46,0.595859347,0.532936002
46,47,0.729956137,0.629512425
47,48,0.589915995,0.611076879
48,49,0.670966319,0.580467043
49,50,0.698437643,0.580870898
50,51,0.588891784,0.571608473
51,52,0.628377015,0.575112445
52,53,0.597960494,0.474141654
53,54,0.552405312,0.510218933
54,55,0.565551807,0.509462635
55,56,0.452891687,0.413402774
56,57,0.519749175,0.455508536
57,58,0.435721323,0.383158918
58,59,0.489470966,0.43189044
59,60,0.505317231,0.467348709


==> xtra/figures/Files/data/sharpe_ratio_cs_strategy_positive_negative_ratio_together.csv <==
lookback_period_number_of_months,positive_ratio_strategy_sharpe,negative_ratio_strategy_sharpe
1,0.127390874,0.000953299
2,0.493666096,0.38803918
3,0.482151685,0.177226283
4,0.551402396,0.325718684
5,0.454836154,0.169270664
6,0.382800686,0.394782716
7,0.306946857,0.446610031
8,0.542116546,0.398882844
9,0.568284401,0.440312193
10,0.514717416,0.230669928
11,0.442310448,0.288650161
12,0.562381133,0.227555593
13,0.356295785,0.054644409
14,0.398431573,0.139447443
15,0.356156668,0.088789154
16,0.319894487,0.041530343
17,0.304962435,-0.030540128
18,0.295150177,-0.041853854
19,0.299978169,-0.055103423
20,0.326061063,-0.111825193
21,0.446519835,0.083017115
22,0.443157153,-0.039087392
23,0.308322289,-0.029273727
24,0.302214644,-0.105407334
25,0.390190366,-0.077989448
26,0.361875091,-0.073388598
27,0.447623444,-0.102528799
28,0.409563115,-0.091243926
29,0.433632642,0.002075461
30,0.585097559,-0.117769683
31,0.450513739,-0.123658166
32,0.413300486,-0.159111462
33,0.448541982,-0.205120542
34,0.517423659,-0.185855148
35,0.444914121,-0.189170634
36,0.520716287,-0.131263124
37,0.499286511,-0.162491538
38,0.502474991,-0.161715743
39,0.512660887,-0.172182166
40,0.484803574,-0.18636435
41,0.54308131,-0.177031794
42,0.564764708,-0.167508538
43,0.524019042,-0.050185671
44,0.574488657,-0.138262562
45,0.67340527,-0.079850956
46,0.640396172,-0.095453161
47,0.618582299,-0.046740325
48,0.570922857,-0.034954161
49,0.530586633,-0.139091976
50,0.560471578,-0.131163369
51,0.532627361,-0.162752282
52,0.508760736,-0.123764149
53,0.542550063,-0.214594101
54,0.537098077,-0.136859684
55,0.528830328,-0.223266559
56,0.531736202,-0.220621399
57,0.549678295,-0.337427188
58,0.544081695,-0.28400019
59,0.538434058,-0.251219639
60,0.589597992,-0.257087808


==> xtra/figures/Files/data/t-stat_for_regression_of_return_on_diff_ratio_CS.csv <==
number_of_lookback_months,ratio_diff_t_stat
1,0.606103195
2,2.510724411
3,2.517904108
4,2.482449833
5,2.286295364
6,2.870404272
7,2.940942795
8,2.811154765
9,3.042970213
10,2.717328721
11,2.734001684
12,2.46431942
13,2.160512554
14,2.242675107
15,2.165824805
16,1.873671229
17,1.789678617
18,1.73861177
19,1.624093325
20,1.706138987
21,1.876231829
22,1.688433483
23,1.694272732
24,1.588851496
25,1.710641668
26,1.925560534
27,1.868545834
28,2.022760143
29,2.183286766
30,1.979443162
31,1.995768678
32,2.147655705
33,2.075978783
34,2.522823107
35,2.473287661
36,2.844951318
37,2.826349428
38,2.864578482
39,2.847127582
40,2.86934608
41,2.874246248
42,2.918554225
43,3.101785417
44,3.018557118
45,3.005324371
46,3.143653477
47,3.197641672
48,3.119785699
49,3.130368009
50,3.06838861
51,3.19273785
52,3.263750246
53,3.194699961
54,3.234675881
55,3.099579146
56,3.270093778
57,3.166118089
58,3.244709358
59,3.243393801
60,3.086492899


==> xtra/figures/Files/data/t-stat_for_regression_of_return_on_positive_negative_ratio_CS.csv <==
number_of_lookback_months,ratio_positive_t_stat,ratio_negative_t_stat
1,1.313471814,0.668004453
2,1.927017947,-0.878371502
3,2.408467757,-0.55688471
4,2.229562132,-0.86210528
5,2.391616862,-0.535410288
6,2.863775998,-0.892902675
7,2.94711182,-0.994104822
8,3.010399493,-0.860859686
9,3.059751537,-1.189826464
10,3.067818707,-0.807678741
11,3.087162499,-0.856304954
12,2.952152287,-0.682243418
13,2.634384744,-0.626240551
14,2.695763802,-0.723668341
15,2.583835984,-0.781255983
16,2.341934772,-0.587470318
17,2.477681491,-0.356524569
18,2.344966216,-0.420253952
19,2.226461758,-0.382693726
20,2.300235058,-0.47053669
21,2.487159739,-0.570649796
22,2.434961752,-0.346502615
23,2.427130376,-0.390870017
24,2.408434274,-0.250076948
25,2.499131809,-0.389821944
26,2.68009105,-0.567846279
27,2.67919123,-0.497732889
28,2.822503289,-0.619699509
29,3.005250713,-0.728905256
30,2.850964196,-0.541673748
31,2.915291655,-0.516918005
32,3.175743355,-0.531251071
33,3.139279434,-0.451742087
34,3.457963341,-0.889993753
35,3.410076937,-0.864171621
36,3.751056872,-1.157975252
37,3.625556146,-1.257636708
38,3.671672471,-1.295061873
39,3.602702117,-1.349316951
40,3.486113338,-1.521725794
41,3.553050241,-1.484605563
42,3.555234445,-1.570760504
43,3.811435377,-1.645915665
44,3.758438834,-1.567128141
45,3.772676597,-1.550164582
46,3.932978138,-1.645115784
47,3.887639202,-1.794665998
48,3.771749783,-1.781593499
49,3.811037152,-1.76423917
50,3.774203859,-1.698532109
51,3.864965566,-1.818857878
52,3.900911338,-1.921274543
53,3.946749597,-1.763725609
54,3.928264754,-1.855355419
55,3.828468939,-1.708265636
56,3.950042201,-1.876161532
57,3.954518696,-1.677616327
58,4.021813266,-1.747084954
59,3.985094632,-1.78705969
60,3.845464864,-1.613294784


==> xtra/figures/Files/data/t-stat_spot_for_regression_of_return_on_diff_ratio_CS.csv <==
number_of_lookback_months,ratio_diff_t_stat
1,0.522910303
2,2.444128184
3,2.456326246
4,2.324098065
5,2.129961296
6,2.652411946
7,2.771969315
8,2.646818721
9,2.840901201
10,2.476129336
11,2.492929756
12,2.236300216
13,1.912079783
14,1.946974877
15,1.8511934
16,1.518114208
17,1.394259112
18,1.29389256
19,1.154840887
20,1.207774653
21,1.337079079
22,1.113012341
23,1.108747468
24,0.971300096
25,1.049160657
26,1.216299544
27,1.120624211
28,1.228216934
29,1.34855025
30,1.127232809
31,1.113724904
32,1.249945429
33,1.159229809
34,1.578701339
35,1.530404654
36,1.894179867
37,1.868647886
38,1.904977061
39,1.881768968
40,1.893679057
41,1.901259497
42,1.935637708
43,2.098022444
44,2.007964058
45,1.993563511
46,2.11661789
47,2.164833113
48,2.090304932
49,2.084062044
50,2.016290698
51,2.11788055
52,2.186864569
53,2.110622286
54,2.145088545
55,2.001627696
56,2.153995902
57,2.043983498
58,2.112480399
59,2.116871421
60,1.937193699


==> xtra/figures/Files/data/ts_performance_overtime_currency_usd_and_usd_diff.csv <==
date,diff_usd,diff_currency_diff_usd,NBER_Recession_indicator
1999-12-31,1.033467122,1.014505598,0
2000-01-31,1.046959068,1.024399834,0
2000-02-29,1.040504889,1.015134259,0
2000-03-31,1.079889291,1.033232625,0
2000-04-30,1.089634706,1.054071293,0
2000-05-31,1.068813182,1.050517876,0
2000-06-30,1.096899835,1.058206953,0
2000-07-31,1.124813273,1.057565812,0
2000-08-31,1.143859738,1.076090858,0
2000-09-30,1.178663668,1.082855988,0
2000-10-31,1.16859035,1.088897233,0
2000-11-30,1.116151141,1.086123344,0
2000-12-31,1.126472971,1.091259124,0
2001-01-31,1.152992591,1.104813415,0
2001-02-28,1.096067399,1.130242908,1
2001-03-31,1.118373594,1.114728736,1
2001-04-30,1.098128528,1.107072369,1
2001-05-31,1.096500791,1.116362152,1
2001-06-30,1.111743357,1.120777854,1
2001-07-31,1.1484026,1.122570777,1
2001-08-31,1.127596335,1.130547217,1
2001-09-30,1.125374794,1.138211361,1
2001-10-31,1.129167641,1.14909343,0
2001-11-30,1.119675882,1.145757719,0
2001-12-31,1.101677138,1.152763551,0
2002-01-31,1.116907519,1.161011778,0
2002-02-28,1.132079081,1.170500377,0
2002-03-31,1.16286463,1.165903535,0
2002-04-30,1.211539012,1.1848698,0
2002-05-31,1.260712773,1.173855502,0
2002-06-30,1.237874053,1.170864778,0
2002-07-31,1.248377218,1.165991511,0
2002-08-31,1.250502789,1.16702282,0
2002-09-30,1.263590681,1.175886899,0
2002-10-31,1.273296732,1.178236226,0
2002-11-30,1.323426627,1.180018597,0
2002-12-31,1.353446551,1.197193681,0
2003-01-31,1.362005497,1.211259554,0
2003-02-28,1.3648269,1.213126145,0
2003-03-31,1.39362742,1.215963302,0
2003-04-30,1.447289402,1.243374041,0
2003-05-31,1.433861841,1.26073475,0
2003-06-30,1.404166807,1.257653548,0
2003-07-31,1.394720884,1.264104112,0
2003-08-31,1.469725543,1.238814755,0
2003-09-30,1.486617671,1.244974314,0
2003-10-31,1.530125063,1.238471164,0
2003-11-30,1.581480543,1.216724548,0
2003-12-31,1.576244917,1.234740157,0
2004-01-31,1.580878465,1.241760463,0
2004-02-29,1.583406463,1.231875178,0
2004-03-31,1.526604126,1.243659371,0
2004-04-30,1.552897583,1.225576499,0
2004-05-31,1.551108843,1.224709496,0
2004-06-30,1.537061113,1.239559513,0
2004-07-31,1.560252078,1.231560509,0
2004-08-31,1.595894671,1.223815761,0
2004-09-30,1.64717149,1.197464256,0
2004-10-31,1.710424521,1.174319977,0
2004-11-30,1.721447761,1.172418158,0
2004-12-31,1.674566163,1.202435424,0
2005-01-31,1.70090555,1.190519339,0
2005-02-28,1.670222664,1.2077771,0
2005-03-31,1.666215963,1.204879761,0
2005-04-30,1.723983536,1.246652845,0
2005-05-31,1.746863562,1.263197928,0
2005-06-30,1.75871557,1.271768391,0
2005-07-31,1.723639609,1.246404143,0
2005-08-31,1.751132745,1.266285073,0
2005-09-30,1.764996218,1.276310076,0
2005-10-31,1.793617673,1.297006919,0
2005-11-30,1.794508741,1.297651271,0
2005-12-31,1.75498298,1.269069269,0
2006-01-31,1.789096541,1.293737583,0
2006-02-28,1.810535983,1.309240945,0
2006-03-31,1.726509153,1.248479178,0
2006-04-30,1.712375909,1.238259099,0
2006-05-31,1.737623284,1.256516066,0
2006-06-30,1.731732653,1.252256413,0
2006-07-31,1.724837189,1.247270142,0
2006-08-31,1.753816534,1.268225784,0
2006-09-30,1.734069995,1.253946599,0
2006-10-31,1.68807837,1.220688979,0
2006-11-30,1.701468382,1.23037161,0
2006-12-31,1.722539128,1.24560836,0
2007-01-31,1.70544567,1.237034778,0
2007-02-28,1.690393869,1.226117045,0
2007-03-31,1.655701388,1.206445611,0
2007-04-30,1.670835799,1.209343753,0
2007-05-31,1.649212918,1.201319654,0
2007-06-30,1.633929158,1.19934574,0
2007-07-31,1.65851738,1.213749577,0
2007-08-31,1.574420701,1.193306153,0
2007-09-30,1.545423639,1.176839481,0
2007-10-31,1.563563741,1.190274135,0
2007-11-30,1.571470966,1.199631505,1
2007-12-31,1.538886359,1.200244547,1
2008-01-31,1.499423939,1.206450451,1
2008-02-29,1.520750274,1.215757183,1
2008-03-31,1.514556442,1.22152277,1
2008-04-30,1.516130654,1.227737375,1
2008-05-31,1.51564093,1.227594471,1
2008-06-30,1.49715884,1.219118352,1
2008-07-31,1.418460079,1.195605308,1
2008-08-31,1.368818645,1.181536518,1
2008-09-30,1.245262588,1.135603677,1
2008-10-31,1.212963077,1.110047294,1
2008-11-30,1.270318135,1.137676088,1
2008-12-31,1.208919939,1.102330605,1
2009-01-31,1.174945596,1.097439207,1
2009-02-28,1.227998661,1.139168493,1
2009-03-31,1.256032844,1.156472118,1
2009-04-30,1.354980521,1.195435089,1
2009-05-31,1.338966446,1.182143069,0
2009-06-30,1.388083685,1.194068787,0
2009-07-31,1.398259191,1.201209193,0
2009-08-31,1.43780497,1.218393589,0
2009-09-30,1.44299635,1.219835529,0
2009-10-31,1.467892447,1.219764163,0
2009-11-30,1.433439095,1.235173697,0
2009-12-31,1.410102799,1.227268215,0
2010-01-31,1.411610282,1.232309485,0
2010-02-28,1.414968069,1.256083936,0
2010-03-31,1.414864498,1.261332323,0
2010-04-30,1.337338281,1.239184669,0
2010-05-31,1.353287798,1.238767707,0
2010-06-30,1.428454651,1.247077618,0
2010-07-31,1.406683957,1.234728112,0
2010-08-31,1.48259098,1.245886659,0
2010-09-30,1.511800416,1.244505812,0
2010-10-31,1.457361626,1.238054028,0
2010-11-30,1.523198714,1.262180258,0
2010-12-31,1.531247962,1.244271887,0
2011-01-31,1.552814468,1.248665303,0
2011-02-28,1.562010266,1.253619885,0
2011-03-31,1.638171528,1.228639879,0
2011-04-30,1.619380746,1.25184209,0
2011-05-31,1.62151309,1.258656471,0
2011-06-30,1.666352663,1.262789501,0
2011-07-31,1.645289504,1.257441528,0
2011-08-31,1.524464125,1.288636805,0
2011-09-30,1.593682896,1.258839162,0
2011-10-31,1.55352664,1.266504084,0
2011-11-30,1.532081416,1.283673252,0
2011-12-31,1.568462549,1.253897923,0
2012-01-31,1.585568576,1.240370151,0
2012-02-29,1.570768959,1.252056785,0
2012-03-31,1.578474214,1.245944923,0
2012-04-30,1.492652684,1.317581748,0
2012-05-31,1.536079707,1.280331954,0
2012-06-30,1.539823985,1.277218664,0
2012-07-31,1.56024867,1.260499029,0
2012-08-31,1.583244433,1.242190967,0
2012-09-30,1.577332169,1.246847031,0
2012-10-31,1.580863476,1.249638453,0
2012-11-30,1.571666439,1.242368394,0
2012-12-31,1.569802169,1.240894729,0
2013-01-31,1.614337972,1.276099319,0
2013-02-28,1.618165747,1.279125093,0
2013-03-31,1.60192461,1.266286825,0
2013-04-30,1.657714502,1.31038753,0
2013-05-31,1.676241242,1.325032518,0
2013-06-30,1.647295997,1.302151927,0
2013-07-31,1.666910835,1.317657033,0
2013-08-31,1.615243822,1.276815374,0
2013-09-30,1.615026484,1.276643574,0
2013-10-31,1.637628116,1.286063285,0
2013-11-30,1.631935169,1.281592496,0
2013-12-31,1.656499048,1.300883019,0
2014-01-31,1.61875938,1.271245276,0
2014-02-28,1.610796947,1.26605222,0
2014-03-31,1.602210901,1.259303771,0
2014-04-30,1.613189166,1.267154672,0
2014-05-31,1.599000067,1.248994066,0
2014-06-30,1.633036716,1.275580414,0
2014-07-31,1.644118165,1.284236238,0
2014-08-31,1.714589223,1.328860291,0
2014-09-30,1.738264189,1.347209131,0
2014-10-31,1.770910286,1.372510877,0
2014-11-30,1.817643257,1.408730392,0
2014-12-31,1.881609832,1.458306489,0
2015-01-31,1.875032763,1.453209054,0
2015-02-28,1.925605896,1.492404815,0
2015-03-31,1.853646359,1.436633922,0
2015-04-30,1.907037853,1.478014001,0
2015-05-31,1.899354212,1.472058939,0
2015-06-30,1.956667547,1.516478567,0
2015-07-31,1.964840942,1.522813203,0
2015-08-31,1.974359075,1.530190054,0
2015-09-30,1.960889622,1.519750807,0
2015-10-31,2.007027298,1.555508949,0
2015-11-30,1.988918161,1.541473801,0
2015-12-31,2.022882719,1.567797396,0
2016-01-31,1.993255267,1.544835194,0
2016-02-29,1.911822695,1.481722403,0
2016-03-31,1.879156384,1.45640499,0
2016-04-30,1.945348444,1.507705908,0
2016-05-31,1.927826408,1.512496862,0
2016-06-30,1.924948561,1.513829735,0
2016-07-31,1.932651208,1.522761623,0
2016-08-31,1.914394153,1.510469251,0
2016-09-30,1.972627453,1.550424291,0
2016-10-31,2.023682514,1.587583194,0
2016-11-30,2.045887285,1.597828404,0
2016-12-31,1.9724614,1.559116995,0
2017-01-31,2.002317864,1.582716808,0
2017-02-28,2.006491886,1.586016132,0
2017-03-31,2.005118242,1.584930345,0
2017-04-30,1.97742043,1.563036822,0
2017-05-31,1.941748568,1.534840273,0
2017-06-30,1.886924718,1.491505181,0
2017-07-31,1.894568867,1.497547439,0
2017-08-31,1.910193754,1.509898011,0
2017-09-30,1.959895127,1.549184081,0
2017-10-31,1.954798739,1.54515568,0
2017-11-30,1.926269259,1.522604771,0
2017-12-31,1.855204817,1.466432428,0
2018-01-31,1.901732604,1.496686979,0
2018-02-28,1.902283641,1.497120652,0
2018-03-31,1.951411587,1.53578495,0
2018-04-30,1.974422093,1.553894502,0
2018-05-31,2.001574197,1.575263542,0
2018-06-30,1.999944563,1.573981,0
2018-07-31,2.030111309,1.597722601,0
2018-08-31,2.023944127,1.592868953,0
2018-09-30,2.0696753,1.628859949,0
2018-10-31,2.057957421,1.619637834,0
2018-11-30,2.060910373,1.621961844,0
2018-12-31,2.03663324,1.602855441,0
2019-01-31,2.062907739,1.623533795,0
2019-02-28,2.078063396,1.635461484,0
2019-03-31,2.100044795,1.652761115,0
2019-04-30,2.115704988,1.665085881,0
2019-05-31,2.079131934,1.636302436,0
2019-06-30,2.136853266,1.681729836,0
2019-07-31,2.161952999,1.701483634,0
2019-08-31,2.170120915,1.707911885,0
2019-09-30,2.138069959,1.682687388,0
2019-10-31,2.15547563,1.696385865,0
2019-11-30,2.096254074,1.649777772,0
2019-12-31,2.143543423,1.686995072,0
2020-01-31,2.175601952,1.712225528,1
2020-02-29,2.254638803,1.774428504,1
2020-03-31,2.22232723,1.748998898,0
2020-04-30,2.192221593,1.725305391,0
2020-05-31,2.158750571,1.698963285,0
2020-06-30,2.077933031,1.635358885,0
2020-07-31,2.038001092,1.603931957,0
2020-08-31,2.093146094,1.647331753,0
2020-09-30,2.099912787,1.652657223,0
2020-10-31,2.031641269,1.598926698,0
2020-11-30,1.976666766,1.555661087,0
2020-12-31,1.987794578,1.564418813,0
2021-01-31,1.994972339,1.570067799,0
2021-02-28,2.034019837,1.600798661,0
2021-03-31,1.991227438,1.567120516,0
2021-04-30,1.96680099,1.5478966,0
2021-05-31,2.02534893,1.59397455,0
2021-06-30,2.02976033,1.597446376,0
2021-07-31,2.035675661,1.602101815,0
2021-08-31,2.06564996,1.625691957,0
2021-09-30,2.028855866,1.596734552,0
2021-10-31,2.096797283,1.650205284,0
2021-11-30,2.0834034,1.639664133,0
2021-12-31,2.116835251,1.662914309,0
2022-01-31,2.102583818,1.651718864,0
2022-02-28,2.107752752,1.655779404,0
2022-03-31,2.22298275,1.721372675,0
2022-04-30,2.202378745,1.705548773,0
2022-05-31,2.278883707,1.745556238,0
2022-06-30,2.270507985,1.745716685,0
2022-07-31,2.344024337,1.791598341,0
2022-08-31,2.46823157,1.848114203,0
2022-09-30,2.445670948,1.849551699,0
2022-10-31,2.318969899,1.753733355,0
2022-11-30,2.293759426,1.735755958,0
2022-12-31,2.273300624,1.720274174,0
2023-01-31,2.347724834,1.760700953,0
2023-02-28,2.321691734,1.741177155,0
2023-03-31,2.324681789,1.743419578,0
2023-04-30,2.386870845,1.790058915,0
2023-05-31,2.357193687,1.779971462,0
2023-06-30,2.317171794,1.772059641,0
2023-07-31,2.386132247,1.804850488,0
2023-08-31,2.425668468,1.831930209,0
2023-09-30,2.469757385,1.846636483,0
2023-10-31,2.380185815,1.79255659,0
2023-11-30,2.307422451,1.761100139,0
2023-12-31,2.371907622,1.797088538,0
2024-01-31,2.39861896,1.812591318,0
2024-02-29,2.425526093,1.824859289,0
2024-03-31,2.479209693,1.853991746,0
2024-04-30,2.416942697,1.830319469,0
2024-05-31,2.44002294,1.840391903,0
2024-06-30,2.433708007,1.826621497,0
2024-07-31,2.364925535,1.785580948,0
2024-08-31,2.341783407,1.770328688,0
2024-09-30,2.44230304,1.829058704,0


==> xtra/figures/Files/data/ts_sharpe_diff_currency-usd.csv <==
,lookback_period_number_of_months,currency_usd_diff_strategy_sharpe
0,1,-0.066214516
1,2,-0.008498306
2,3,0.160940842
3,4,0.266567874
4,5,0.112955599
5,6,0.230388867
6,7,0.252056878
7,8,0.119880961
8,9,0.090220791
9,10,0.200550181
10,11,0.229634624
11,12,0.199635239
12,13,0.276321992
13,14,0.303454202
14,15,0.273489464
15,16,0.227523874
16,17,0.349810404
17,18,0.293420211
18,19,0.271847344
19,20,0.219581923
20,21,0.253562146
21,22,0.243418347
22,23,0.264138332
23,24,0.281870238
24,25,0.270365854
25,26,0.315282629
26,27,0.306497475
27,28,0.278380767
28,29,0.302452245
29,30,0.23075985
30,31,0.189475488
31,32,0.242738736
32,33,0.223991373
33,34,0.294882438
34,35,0.254127487
35,36,0.271758354
36,37,0.271921522
37,38,0.268619915
38,39,0.31427766
39,40,0.278399213
40,41,0.266111907
41,42,0.256486598
42,43,0.280700328
43,44,0.28381554
44,45,0.378549798
45,46,0.367844987
46,47,0.394892279
47,48,0.418711778
48,49,0.422880858
49,50,0.429908114
50,51,0.419866928
51,52,0.374768636
52,53,0.384573066
53,54,0.415547934
54,55,0.436317896
55,56,0.321378301
56,57,0.361728305
57,58,0.359035861
58,59,0.329141093
59,60,0.357674952


==> xtra/figures/Files/data/ts_sharpe_diff_currency_diff_usd.csv <==
,lookback_period_number_of_months,currency_diff_strategy_sharpe,usd_diff_strategy_sharpe
0,1,-0.227645346,0.100799949
1,2,0.000806212,0.008530752
2,3,0.028220505,0.110825431
3,4,0.198524859,-0.04590339
4,5,-0.054564784,0.097523365
5,6,0.106704417,0.15965859
6,7,0.004405043,0.368618456
7,8,0.027418617,0.309509521
8,9,0.021834069,0.169609094
9,10,0.059307034,0.386851522
10,11,0.034427742,0.266644658
11,12,0.105543932,0.356485732
12,13,0.053605069,0.303377304
13,14,0.140720175,0.393377885
14,15,0.078009619,0.40809056
15,16,0.06897802,0.435484841
16,17,-0.018981348,0.46540615
17,18,-0.011152574,0.470895964
18,19,-0.089810295,0.476326481
19,20,-0.13675029,0.330597467
20,21,-0.098207647,0.425889736
21,22,-0.089009469,0.44511239
22,23,-0.082438284,0.495539972
23,24,-0.039116574,0.456271754
24,25,-0.003368385,0.453908377
25,26,-0.025495748,0.460156902
26,27,-0.106353168,0.532986183
27,28,-0.126393951,0.484687942
28,29,-0.061909452,0.564862624
29,30,-0.188694685,0.534735621
30,31,-0.150025489,0.457157622
31,32,-0.136414395,0.357915604
32,33,-0.161951018,0.370984736
33,34,-0.075669164,0.32921514
34,35,-0.108397757,0.382302686
35,36,-0.123624944,0.404580025
36,37,-0.090126037,0.377127473
37,38,-0.098013856,0.370141295
38,39,-0.003663458,0.366287549
39,40,-0.032293607,0.436358717
40,41,-0.055397296,0.402284717
41,42,-0.113626417,0.452598346
42,43,-0.018457983,0.430508808
43,44,-0.033733238,0.417295656
44,45,-0.012244366,0.438471162
45,46,-0.062744144,0.431118355
46,47,-0.046452178,0.412003007
47,48,-0.042178877,0.435700723
48,49,-0.001224695,0.376010132
49,50,0.018143071,0.368186282
50,51,0.028203486,0.408286155
51,52,0.00812223,0.342657851
52,53,-0.020981325,0.399690574
53,54,-0.013076196,0.423714161
54,55,-0.074382254,0.34766885
55,56,-0.042326394,0.271494756
56,57,-0.079325218,0.303547387
57,58,-0.097263437,0.309242827
58,59,-0.094505112,0.318172195
59,60,-0.122871402,0.343439264

